Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence

We present the analytic computation of all the planar master integrals which contribute to the two-loop scattering amplitudes for Higgs$\to 3$ partons, with full heavy-quark mass dependence. These are relevant for the NNLO corrections to fully inclusive Higgs production and to the NLO corrections to Higgs production in association with a jet, in the full theory. The computation is performed using the differential equations method. Whenever possible, a basis of master integrals that are pure functions of uniform weight is used. The result is expressed in terms of one-fold integrals of polylogarithms and elementary functions up to transcendental weight four. Two integral sectors are expressed in terms of elliptic functions. We show that by introducing a one-dimensional parametrization of the integrals the relevant second order differential equation can be readily solved, and the solution can be expressed to all orders of the dimensional regularization parameter in terms of iterated integrals over elliptic kernels. We express the result for the elliptic sectors in terms of two and three-fold iterated integrals, which we find suitable for numerical evaluations. This is the first time that four-point multiscale Feynman integrals have been computed in a fully analytic way in terms of elliptic functions.

==> ancillary/atilde_g3Ha.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Atilde matrix for Family A, c.f. eq. (3.5) and appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[x2], 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {-2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2], -3*Log[-4 + x2] - Log[x2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, Log[x1], 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 
  -6*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 3*Log[x1], -3*Log[-4 + x1] - Log[x1], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   Log[x1], 0, 0, 0, 0, -Log[-4 + x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, -Log[-4 + x2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, Log[x1]/4 - Log[x2] + 
   (3*Log[x1 - x1*x2 + x2^2])/4, 0, 0, 0, 0, 0, 
  Log[x1]/2 + 2*Log[x1 - x2] - (3*Log[x1 - x1*x2 + x2^2])/2, 
  -Log[x1] + Log[x1 - x1*x2 + x2^2], 4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   Log[x1] - 2*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] + 
   Log[x1 - x1*x2 + x2^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (-3*Log[x2])/4 + (3*Log[x1 - x1*x2 + x2^2])/4, 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 0, 
  Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1]/2, 0, 
  3*Log[x1 - x2] - (3*Log[x1 - x1*x2 + x2^2])/2, 
  -2*Log[x1 - x2] + Log[x1 - x1*x2 + x2^2], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   2*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] + Log[x1 - x1*x2 + x2^2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, (-3*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1])/2 + 
   (9*Log[x1])/8 - (3*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2])/4 + 
   (3*Log[x1 - x1*x2 + x2^2])/8, Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 0, 
  -Log[x1]/2 + Log[x1 - x2], 0, (-3*Log[x1])/4 + 
   (3*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2])/2 - 
   (3*Log[x1 - x1*x2 + x2^2])/4, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   (3*Log[x1])/2 - Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] + 
   Log[x1 - x1*x2 + x2^2]/2, -Log[-4 + x1] + Log[x1]/2 - 2*Log[x1 - x2] + 
   Log[x1 - x1*x2 + x2^2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x3], 4*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - 2*Log[x3], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -6*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + 3*Log[x3], -3*Log[-4 + x3] - Log[x3], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, Log[x1] - Log[x2]/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 0, 
  0, 0, 0, 0, 0, 0, 0, 2*Log[x1 - x2] + Log[x2]/2 - 
   (3*Log[x1^2 + x2 - x1*x2])/2, -Log[x2] + Log[x1^2 + x2 - x1*x2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (3*Log[x1])/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0, 0, 
  3*Log[x1 - x2] - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[x1 - x2] + Log[x1^2 + x2 - x1*x2], 
  2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-9*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/4 + (9*Log[x2])/8 - 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/4 + 
   (3*Log[x1^2 + x2 - x1*x2])/8, Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 
  Log[x1 - x2] - Log[x2]/2, 0, 0, 0, 0, 0, 
  (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (3*Log[x2])/4 - 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 + 
   (3*Log[x1^2 + x2 - x1*x2])/4, 3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   (3*Log[x2])/2 + Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 
   Log[x1^2 + x2 - x1*x2]/2, -2*Log[x1 - x2] - Log[-4 + x2] + Log[x2]/2 + 
   Log[x1^2 + x2 - x1*x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x3], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, Log[x2], 0, -Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, -Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x1], 0, 
  -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 2*Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, (3*Log[x1])/2, -Log[x1], -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], -Log[-4 + x1] - Log[x1], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x2]/4 + Log[x3] - 
   (3*Log[x2 - x2*x3 + x3^2])/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x2]/2 + 2*Log[-x2 + x3] - (3*Log[x2 - x2*x3 + x3^2])/2, 
  -Log[x2] + Log[x2 - x2*x3 + x3^2], -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   Log[x2] + 2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 
  (3*Log[x3])/4 - (3*Log[x2 - x2*x3 + x3^2])/4, 
  -Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 3*Log[-x2 + x3] - (3*Log[x2 - x2*x3 + x3^2])/2, 
  -2*Log[-x2 + x3] + Log[x2 - x2*x3 + x3^2], 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  -Log[x2]/2 + Log[-x2 + x3], 0, 0, 0, 
  (-9*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/4 + (9*Log[x2])/8 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/4 + 
   (3*Log[x2 - x2*x3 + x3^2])/8, Log[x2] + Log[x3] + Log[-x2 + x3] - 
   2*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (3*Log[x2])/4 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/2 + 
   (3*Log[x2 - x2*x3 + x3^2])/4, 3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   (3*Log[x2])/2 + Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2]/2, -Log[-4 + x2] + Log[x2]/2 - 2*Log[-x2 + x3] + 
   Log[x2 - x2*x3 + x3^2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 2*Log[x1], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[-4 + x1], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[-4 + x1] - Log[-4 + x2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 
  -Log[-4 + x1], 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   Log[x1], -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, -Log[-4 + x1], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -Log[x1]/2 + Log[x1 - x2], 0, 
  0, 0, 0, 0, 0, 0, 0, Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - (5*Log[x1])/4 + 
   (3*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2])/2 - 
   (3*Log[x1 - x1*x2 + x2^2])/4, 0, -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   2*Log[x1], 0, 0, 0, 6*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - (3*Log[x1])/2 - 
   3*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] + 
   (3*Log[x1 - x1*x2 + x2^2])/2, -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   Log[x1] + 2*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] - 
   Log[x1 - x1*x2 + x2^2], Log[x1] - Log[x1 - x1*x2 + x2^2], 0, 0, 0, 0, 0, 
  0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -Log[-4 + x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, -Log[-4 + x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x3], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x1]/2, 0, Log[x1]/2, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 
  6*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 3*Log[x1], 
  -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 2*Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -Log[-4 + x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, Log[x1]/2 - Log[x2]/2, 0, 
  Log[x1]/2 - Log[x2]/2, 0, 0, 0, Log[x2]/2, 0, 0, 0, 0, Log[x1]/2, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] + 2*Log[x1 - x2] - Log[x2], -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   Log[x1]/2, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 
  Log[x1]/2 - Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 3*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   (3*Log[x1])/4 - (3*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2])/2 + 
   (3*Log[x1 - x1*x2 + x2^2])/4, 0, 0, 0, 0, 0, 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - (7*Log[x1])/2 + 
   3*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] - 
   (3*Log[x1 - x1*x2 + x2^2])/2, -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   3*Log[x1] - 2*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] + 
   Log[x1 - x1*x2 + x2^2], -Log[x1] + Log[x1 - x1*x2 + x2^2], 0, 0, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  8*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 4*Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], -Log[-4 + x1], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] - 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (3*Log[x2])/4 + 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 - 
   (3*Log[x1^2 + x2 - x1*x2])/4, 0, 0, 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2], 0, 0, 0, 
  7*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - (7*Log[x2])/2 + 
   3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2] - 
   2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] + Log[x1^2 + x2 - x1*x2], 
  Log[x2] - Log[x1^2 + x2 - x1*x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] - 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -Log[-4 + x2], -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, (3*Log[x1])/4 - (3*Log[x1 - x1*x2 + x2^2])/4, 
  -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 
  (3*Log[x2])/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 
  -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 2*Log[x1], 0, 0, 
  -Log[x1]/2 - Log[x2] + (3*Log[x1 - x1*x2 + x2^2])/2, 
  Log[x1] - Log[x1 - x1*x2 + x2^2], 4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   3*Log[x1] + 2*Log[2*x1 + Sqrt[4 - x1]*Sqrt[-x1]*x2 - x1*x2] - 
   Log[x1 - x1*x2 + x2^2], 0, 0, Log[x1] + Log[x2]/2 - 
   (3*Log[x1^2 + x2 - x1*x2])/2, -Log[x2] + Log[x1^2 + x2 - x1*x2], 
  6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 3*Log[x2] + 
   2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[x1] + 4*Log[x1 - x2] + 4*Log[x2] - 
   8*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -2*Log[x1] + 2*Log[x2], 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   Log[x1], -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  Log[x1] - 2*Log[x1 - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, Log[x2]/2, 0, 0, 0, -Log[x2]/2 + Log[-x2 + x3], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 
  (-5*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (5*Log[x2])/4 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/2 + 
   (3*Log[x2 - x2*x3 + x3^2])/4, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 
  3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - (3*Log[x2])/2 - 
   3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] + (3*Log[x2 - x2*x3 + x3^2])/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 
  -Log[x2] + Log[x2 - x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -Log[-4 + x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (7*Log[x3])/4 - Log[x1 - x2 + x3]/4 - 
   (3*Log[x2 - x2*x3 + x3^2])/4 - 
   (13*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/4 + 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/4 + 
   (3*Log[-(x1*x2) + x2^2 + x1*x2*x3 - 2*x1*x3^2 + 
       x2*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2, 0, 
  0, 0, 0, -Log[x3] + Log[x1 - x2 + x3] + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
       (-4 + x1)*x1*x3^2]] - Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
     Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
     x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 0, 0, 
  0, (3*Log[x1])/2 + (3*Log[x3])/2 + (3*Log[x1 - x2 + x3])/2 - 
   (3*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/2 - 
   (3*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
       Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
       x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
       (-4 + x1)*x1*x3^2]] + Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
     Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
     x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  Log[x1] + 2*Log[x1 - x2] - 2*Log[-x1^2 + x1*x2 - 4*x1*x3 + x1^2*x3 + 
      Sqrt[4 - x1]*Sqrt[-x1]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]], -3*Log[x1] - (3*Log[x3])/2 - 
   (3*Log[x1 - x2 + x3])/2 - (3*Log[x2 - x2*x3 + x3^2])/2 - 
   (3*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/2 + 
   (3*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
       Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
       x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2 + 
   3*Log[-(x1*x2) + x2^2 + x1*x2*x3 - 2*x1*x3^2 + 
      x2*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  2*Log[x1] + Log[x3] + Log[x1 - x2 + x3] + Log[x2 - x2*x3 + x3^2] + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
       (-4 + x1)*x1*x3^2]] - Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
     Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
     x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]] - 
   2*Log[-(x1*x2) + x2^2 + x1*x2*x3 - 2*x1*x3^2 + 
      x2*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  2*Log[x1 - x2] + Log[x2 - x2*x3 + x3^2] - 
   2*Log[x1*x2 - x2^2 + 2*x1*x3 + 2*x2*x3 - x1*x2*x3 + 
      Sqrt[4 - x2]*Sqrt[-x2]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]], -Log[x3]/2 + Log[x1 - x2 + x3]/2 + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]]/2 - 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 - Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  -Log[x1] - 2*Log[x1 - x2] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[3*x1^2*x3 - 3*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2 - 
   (3*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/2 + 
   (3*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
       Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
       x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, Log[x1] + Log[x1 - x2] + Log[x3] - 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -Log[x1] - Log[x1 - x2] - Log[x2] - 
   Log[x3] - Log[-x2 + x3] + 2*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + 
      Sqrt[-x1]*x2*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[-x2 + x3] + 
   2*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, (3*Log[x1])/2 + (3*Log[x3])/2 + (3*Log[x1 - x2 + x3])/2 - 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x3] - 2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x3] + 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], (-3*Log[x1])/2 - (3*Log[x3])/2 - 
   (3*Log[x1 - x2 + x3])/2 + 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] + 2*Log[x3] + 2*Log[-x2 + x3] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[3*x1^2*x3 - 3*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
     Sqrt[-x1]*Sqrt[-x3]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] + 2*Log[x1 - x2] - Log[x3] + 2*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], (-3*Log[x1])/2 - (3*Log[x3])/2 - 
   (3*Log[x1 - x2 + x3])/2 + 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1]/4 + Log[x2]/4 + Log[x3]/4 - 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x3]/2 + Log[x1 - x2 + x3]/2, Log[x3] - Log[x1 - x2 + x3], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  Log[x1]/2 - Log[x2]/2 + Log[x3]/2 - Log[x1 - x2 + x3]/2, 
  -Log[x1] + Log[x2] - Log[x3] + Log[x1 - x2 + x3], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  Log[x1]/2 - Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x3]/2 - Log[x1 - x2 + x3]/2 - 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]]/2 + 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/2, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1]/2 + Log[x1 - x2] - Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, Log[x1 - x2] - Log[x3], 0, -Log[x1] + Log[-x2 + x3], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -2*Log[x1] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 
  Log[x1] + Log[x3] - Log[x1 - x2 + x3], Log[x1] + Log[x3] - 
   Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] + 2*Log[x3] + 2*Log[-x2 + x3] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -4*Log[x1] - 4*Log[x3] - 
   4*Log[x1 - x2 + x3] + 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x3] + 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 
  -4*Log[x1] - 4*Log[x3] - 4*Log[x1 - x2 + x3] + 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  3*Log[x1] + 3*Log[x3] + 3*Log[x1 - x2 + x3] - 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -12*Log[x1] - 12*Log[x3] - 12*Log[x1 - x2 + x3] + 
   24*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] + 4*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], 6*Log[x1] + 6*Log[x3] + 
   6*Log[x1 - x2 + x3] - 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  6*Log[x1] + 6*Log[x3] + 6*Log[x1 - x2 + x3] - 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[x1 - x2]/2 + Log[-x2 + x3]/2 - Log[x1 - x2 + x3]/2, 0, 
  -Log[x1]/2 - Log[x1 - x2]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 
  -Log[x3]/2 - Log[-x2 + x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x3]/2 - Log[x1 - x2 + x3]/2, -Log[x1]/2 + Log[x1 - x2] - 
   (3*Log[x3])/2 + Log[x1 - x2 + x3]/2, 0, -Log[x1] + Log[-x2 + x3], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[x1] - 3*Log[x3] + 3*Log[x1 - x2 + x3], 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] - Log[x1 - x2 + x3], 2*Log[x1] + 2*Log[x3] - 
   2*Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, Log[x1 - x2]/2 + Log[-x2 + x3]/2 - Log[x1 - x2 + x3]/2, 0, 
  -Log[x1]/2 - Log[x1 - x2]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 
  -Log[x3]/2 - Log[-x2 + x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x3]/2 - Log[x1 - x2 + x3]/2, -Log[x1]/2 + Log[x1 - x2] - 
   (3*Log[x3])/2 + Log[x1 - x2 + x3]/2, 0, -Log[x1] + Log[-x2 + x3], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[x1] - 3*Log[x3] + 3*Log[x1 - x2 + x3], 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] - 2*Log[x1 - x2 + x3], 
  Log[x1] + Log[x3] - Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, (-7*Log[x1])/4 + (3*Log[x1 - x1*x2 + x2^2])/4 - Log[x3]/4 - 
   (3*Log[-x2 + x3])/2 - Log[x1 - x2 + x3]/4 + 
   Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]]/
    2 + 3*Log[-x1 + x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]] - 
   (3*Log[-x1 + x1*x3 - 2*x2*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
          2*x3*(x1 - 2*x2 + 2*x3)]])/2, 0, 0, 0, 0, 0, 
  (3*Log[x1])/2 - (3*Log[x1 - x1*x2 + x2^2])/2 - (3*Log[x3])/2 + 
   (3*Log[x1 - x2 + x3])/2 - 
   3*Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]] + 
   3*Log[-x1 + x1*x3 - 2*x2*x3 + Sqrt[-x1]*
       Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]], 
  -Log[x1] + Log[x1 - x1*x2 + x2^2] + Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]] - 
   2*Log[-x1 + x1*x3 - 2*x2*x3 + Sqrt[-x1]*
       Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]], 
  2*Log[x1] + Log[x1 - x1*x2 + x2^2] - 
   2*Log[x1^2 - 2*x1*x2 + 4*x1*x3 - x1^2*x3 + Sqrt[4 - x1]*x1*
       Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]], 
  2*Log[x1] + 2*Log[x3] + (3*Log[-x2 + x3])/2 + Log[x1 - x2 + x3]/2 - 
   Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
        2*x3*(x1 - 2*x2 + 2*x3)]] - 
   3*Log[-x1 + x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]], 0, 0, 0, 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]], 0, 0, Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - 
   2*Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
        2*x3*(x1 - 2*x2 + 2*x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  -3*Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[3*x1^2*x3 - 4*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
      x1*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]*
       Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]], 
  (-3*Log[x1])/2 - (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2 + 
   3*Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
         2*x3*(x1 - 2*x2 + 2*x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x1 - x2] - Log[x2] - Log[x3] - Log[-x2 + x3] + 
   2*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -Log[x1] - Log[x1 - x2] - Log[x3] + 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, (3*Log[x1])/2 + (3*Log[x3])/2 + 
   (3*Log[x1 - x2 + x3])/2 - 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x3] - 2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x3] - 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[-x2 + x3] - 
   2*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  (3*Log[x1])/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[3*x1^2*x3 - 4*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
     x1*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]*
      Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]], 
  Log[x1] - Log[x3] + 2*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], (-3*Log[x1])/2 - (3*Log[x3])/2 - 
   (3*Log[x1 - x2 + x3])/2 + 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, -Log[x3]/4 + Log[-x2 + x3]/2 - 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, -Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  Log[x3] - Log[x1 - x2 + x3], -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -Log[-x2 + x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
        2*x3*(x1 - 2*x2 + 2*x3)]], Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x1 - x2] - Log[x3] + 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x1 - x2] + Log[x2] + Log[x3] + Log[-x2 + x3] - 
   2*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, Log[x1]/2 + Log[x1 - x2] + 
   Log[x3]/2 + Log[x1 - x2 + x3]/2 - Log[3*x1^2*x3 - 3*x1*x2*x3 + 4*x1*x3^2 - 
     x1^2*x3^2 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, Log[x1 - x2 + x3] - Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x1 - x2] + (3*Log[x3])/2 - Log[x1 - x2 + x3]/2, 
  Log[x3]/2 - Log[x1 - x2 + x3]/2, (3*Log[x1])/2 - Log[x2]/2 - Log[x3]/2 - 
   Log[-x2 + x3] + Log[x1 - x2 + x3]/2, Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 
  0, -Log[x1]/2 + Log[x2]/2 - Log[x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1]/2, 0, 0, 
  0, 0, 0, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 
  Log[x3]/2 - Log[x1 - x2 + x3]/2 - 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]]/2 + 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/2, 0, 
  Log[x1]/2 - Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  2*Log[x1] + 2*Log[x3] - 2*Log[x1 - x2 + x3], 0, 
  -Log[x1] - Log[x3] + Log[x1 - x2 + x3], -Log[x1] - Log[x3] + 
   Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, (-3*Log[x1])/2 - Log[x2]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 
  -Log[x1]/2 - 2*Log[x3] - Log[x1 - x2 + x3]/2 + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 
  -Log[x1] + Log[x2] + Log[x3] - Log[x1 - x2 + x3], 
  2*Log[x1] - 2*Log[x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 
  4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2] + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 
  Log[x1] - Log[x3] + 8*Log[x1 + x3] + 2*Log[-x2 + x3] - Log[x1 - x2 + x3] - 
   4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], -2*Log[x1] + 2*Log[x3] - 
   8*Log[x1 + x3] - 4*Log[-x2 + x3] + 2*Log[x1 - x2 + x3] + 
   4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 
  -4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[x1 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -2*Log[x1] - 2*Log[x3] - 
   2*Log[x1 - x2 + x3] + 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1]/2 + Log[x2]/2 + 
   Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, -Log[x1]/2 + Log[x2]/2 + 
   Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, Log[x1]/2 + Log[x2]/2 - Log[x3]/2 - 
   Log[x1 - x2 + x3]/2, 0, 0, 0, 0, -Log[x1]/2 + Log[x2]/2 - (3*Log[x3])/2 + 
   2*Log[x1 + x3] - (3*Log[x1 - x2 + x3])/2, Log[x1] + Log[x3] - 
   2*Log[x1 + x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 + Log[x1 + x3] - Log[x1 - x2 + x3]/2, 
  -Log[x1] - Log[x3] + 2*Log[x1 + x3] - Log[x1 - x2 + x3], 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2 + 
   Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2]/2, 0, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0}, 
 {0, 0, 0, (5*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 - (5*Log[x2])/4 + 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 - 
   (3*Log[x1^2 + x2 - x1*x2])/4, 0, 0, 0, 0, 0, 0, 
  (-5*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (5*Log[x2])/4 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/2 + 
   (3*Log[x2 - x2*x3 + x3^2])/4, 0, -3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   (3*Log[x2])/2 + 3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 
   (3*Log[x1^2 + x2 - x1*x2])/2, 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   Log[x2] - 2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] + 
   Log[x1^2 + x2 - x1*x2], Log[x2] - Log[x1^2 + x2 - x1*x2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 
  3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - (3*Log[x2])/2 - 
   3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] + (3*Log[x2 - x2*x3 + x3^2])/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 
  -Log[x2] + Log[x2 - x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[-4 + x2], 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, -Log[x1] - Log[x3] - Log[x1 - x2 + x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -2*Log[x1] - 2*Log[x1 - x2] - 
   2*Log[x3] + 4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, -2*Log[x1] - 2*Log[x1 - x2] - 
   2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -2*Log[x1] - 2*Log[x3] - 
   2*Log[-x2 + x3] + 4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1 - x2] + 8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2] + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 4*Log[x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   8*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] + Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] + Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 
  -5*Log[x1] - 5*Log[x3] - 5*Log[x1 - x2 + x3] + 
   4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   10*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   8*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 6*Log[x1] + 6*Log[x3] + 
   6*Log[x1 - x2 + x3] - 4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   8*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] - 8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 8*Log[x2] - 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   4*Log[-x2 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   8*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   8*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 2*Log[x1] + 2*Log[x3] + 
   2*Log[x1 - x2 + x3] + 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, -Log[x1] - Log[x3] + 
   2*Log[x1 - x2 + x3] - 3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], -2*Log[x1] - 2*Log[x3] - 
   2*Log[x1 - x2 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0}, 
 {0, 0, 0, Log[x1]/4 - Log[x2]/8 + (3*Log[x1^2 + x2 - x1*x2])/8 - Log[x3]/4 - 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, 0, -Log[x1]/4 - Log[x2]/8 + 
   Log[x3]/4 - Log[x1 - x2 + x3]/4 + (3*Log[x2 - x2*x3 + x3^2])/8, 0, 
  (-3*Log[x1])/2 + (3*Log[x2])/4 + (3*Log[x1^2 + x2 - x1*x2])/4 + 
   (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2, Log[x1] - Log[x2]/2 - 
   Log[x1^2 + x2 - x1*x2]/2 - Log[x3] + Log[x1 - x2 + x3], 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2 - 
   Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] + Log[x1^2 + x2 - x1*x2]/2, 
  -Log[x1]/2 + Log[x2]/2 + Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 
  Log[x1]/2 + Log[x2]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 
  -Log[x1]/2 + (3*Log[x2])/4 - (7*Log[x3])/2 + 4*Log[x1 + x3] - 
   (7*Log[x1 - x2 + x3])/2 + (3*Log[x2 - x2*x3 + x3^2])/4, 
  Log[x1] - Log[x2]/2 + 3*Log[x3] - 4*Log[x1 + x3] + 3*Log[x1 - x2 + x3] - 
   Log[x2 - x2*x3 + x3^2]/2, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2 - 
   Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] + Log[x2 - x2*x3 + x3^2]/2, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -Log[x1] - Log[x3] + 2*Log[x1 + x3] - Log[x1 - x2 + x3], 
  -Log[x1] - Log[x3] + 2*Log[x1 + x3] - Log[x1 - x2 + x3], 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2 + 
   Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2]/2, Log[x1]/2 + Log[x3]/2 + 
   Log[x1 - x2 + x3]/2 - Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
      Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1]/2 - Log[x3]/2 - 
   Log[x1 - x2 + x3]/2 + Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
      Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x1 - x2] - Log[x3] + 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[3*x1^2*x3 - 3*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
     Sqrt[-x1]*Sqrt[-x3]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1 - x2] + 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2] + 
   Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + Log[x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2]/2 - 
   2*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
      Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] + Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1 - x2 + x3] - 
   Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1]/2 + Log[x1 - x2] + 
   Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 
  Log[x1] - Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 
  -Log[x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, -Log[x3] + 2*Log[x1 + x3] - 
   2*Log[x1 - x2 + x3], Log[x1] + Log[x3] - 2*Log[x1 + x3] + 
   Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x3]/2 + Log[x1 - x2 + x3]/2 + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]]/2 - 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/2, 0, 
  -Log[x1]/2 + Log[x1 - x2] - Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, -Log[x1]/2 - Log[x3]/2 + Log[x1 + x3] - Log[x1 - x2 + x3]/2, 
  -Log[x1] - Log[x3] + 2*Log[x1 + x3] - Log[x1 - x2 + x3], 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2] + 
   Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2]/2, 0, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x1 - x2] + Log[x3] - 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  (-3*Log[x1])/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[3*x1^2*x3 - 4*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
     x1*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]*
      Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]], 0, 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, Log[x1 - x2 + x3] - Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]]}, 
 {0, 0, 0, 0, 0, 0, 0, Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  Log[x1]/2 - Log[x1 - x2] + Log[x3], 0, Log[x1]/2 - Log[x3]/2 - 
   Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 2*Log[x1] + 2*Log[x3] - 2*Log[x1 - x2 + x3], 0, 
  -Log[x1] - Log[x3] + Log[x1 - x2 + x3], -Log[x1] - Log[x3] + 
   Log[x1 - x2 + x3], -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[-x1 - x1*x3 + Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 
        2*x3*(x1 - 2*x2 + 2*x3)]], 0, -Log[x1]/2 + Log[x3]/2 + 
   Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}


==> ancillary/atilde_g3Hb.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Atilde matrix for Family B, c.f. eq. (3.5) and appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0}, {0, 0, Log[x1], 4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 
  -6*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 3*Log[x1], -3*Log[-4 + x1] - Log[x1], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, Log[x2], 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2], -3*Log[-4 + x2] - Log[x2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, -Log[-4 + x1], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, 0, 
  -Log[-4 + x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, Log[x3], 4*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - 
   2*Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, 0, 0, 0, 
  -6*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + 3*Log[x3], -3*Log[-4 + x3] - Log[x3], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[-4 + x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - Log[-4 + x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, -Log[x1]/2 + Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] + 2*Log[x1 - x2], Log[x1 - x2] - 
   2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, 
 {Log[x1 - x2] - 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  -Log[x1 - x2] + 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 
  (3*Log[x1 - x2])/2 - 3*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] - Sqrt[4 - x2]*Sqrt[-x2]*x2 + 
      x2*Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 0, 0, 0, 0, 
  -3*Log[x1 - x2] + 6*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  -Log[x1] - 2*Log[4 + x1 - x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, Log[x1] - Log[x2]/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 2*Log[x1 - x2] + Log[x2]/2 - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -Log[x2] + Log[x1^2 + x2 - x1*x2], -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   Log[x2] + 2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 
   Log[x1^2 + x2 - x1*x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (3*Log[x1])/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0, 0, 0, 
  3*Log[x1 - x2] - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[x1 - x2] + Log[x1^2 + x2 - x1*x2], 
  2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, (-9*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/4 + 
   (9*Log[x2])/8 - (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/4 + 
   (3*Log[x1^2 + x2 - x1*x2])/8, Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 0, 0, 
  Log[x1 - x2] - Log[x2]/2, 0, 0, 0, 0, 0, 0, 
  (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (3*Log[x2])/4 - 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 + 
   (3*Log[x1^2 + x2 - x1*x2])/4, 3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   (3*Log[x2])/2 + Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 
   Log[x1^2 + x2 - x1*x2]/2, -2*Log[x1 - x2] - Log[-4 + x2] + Log[x2]/2 + 
   Log[x1^2 + x2 - x1*x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -Log[x1], 0, Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1], 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (3*Log[x1])/2, -Log[x1], 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], -Log[-4 + x1] - Log[x1], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, Log[x3], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x2]/4 + Log[x3] - (3*Log[x2 - x2*x3 + x3^2])/4, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, Log[x2]/2 + 2*Log[-x2 + x3] - 
   (3*Log[x2 - x2*x3 + x3^2])/2, -Log[x2] + Log[x2 - x2*x3 + x3^2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 
  (3*Log[x3])/4 - (3*Log[x2 - x2*x3 + x3^2])/4, 
  -Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 3*Log[-x2 + x3] - (3*Log[x2 - x2*x3 + x3^2])/2, 
  -2*Log[-x2 + x3] + Log[x2 - x2*x3 + x3^2], 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, -Log[x2]/2 + Log[-x2 + x3], 
  (-9*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/4 + (9*Log[x2])/8 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/4 + 
   (3*Log[x2 - x2*x3 + x3^2])/8, Log[x2] + Log[x3] + Log[-x2 + x3] - 
   2*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + 
   (3*Log[x2])/4 - (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/2 + 
   (3*Log[x2 - x2*x3 + x3^2])/4, 3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   (3*Log[x2])/2 + Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2]/2, -Log[-4 + x2] + Log[x2]/2 - 2*Log[-x2 + x3] + 
   Log[x2 - x2*x3 + x3^2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, Log[x1], 0, 0, 0, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[x1 - x2], 0, 0, 
  0, 0, -Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1], 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -Log[x1]/4 + Log[x2]/4, 0, -Log[x1]/4 + Log[x2]/4, 0, 0, 0, 0, 0, 0, 
  0, -2*Log[x1] + 3*Log[x2], 0, -Log[x2]/2, Log[x1] - Log[x2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -3*Log[x1] + 2*Log[x1 - x2], -Log[x1] + Log[x2], 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (3*Log[x1])/2 - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  (3*Log[x1])/2 - (3*Log[x2])/2, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   Log[x2]/2, 0, Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 0, 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  2*Log[x1] - 5*Log[x1 - x2] - 3*Log[x2], -3*Log[x1 - x2] + 
   6*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  2*Log[x1] + 4*Log[x1 - x2] - 3*Log[x1^2 + x2 - x1*x2], 
  -2*Log[x1] - 2*Log[x1 - x2] + 2*Log[x2] + 2*Log[x1^2 + x2 - x1*x2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   4*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 2*Log[x1^2 + x2 - x1*x2], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[x1] - 2*Log[x1 - x2], -Log[x2], 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, (3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 - 
   (3*Log[x2])/4 - (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 + 
   (3*Log[x1^2 + x2 - x1*x2])/4, 0, 0, 0, 0, 2*Log[x1] - 2*Log[x2], 0, 0, 0, 
  -2*Log[x1] + 2*Log[x2], 12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 6*Log[x2], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] - 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] - Sqrt[4 - x2]*Sqrt[-x2]*x2 + 
      x2*Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  -3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + (3*Log[x2])/2 - 
   3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] + (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 
  -4*Log[x1] + 3*Log[x2] + Log[x1^2 + x2 - x1*x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, -2*Log[x1] + 2*Log[x1 - x2] - Log[-4 + x2] - Log[x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 
  -Log[x2] - Log[x3] - Log[-x2 + x3] + 
   2*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 0, 0, 
  Log[-x2 + x3] - Log[x1 - x2 + x3], 0, 0, 0, Log[x1 - x2] + Log[x3] + 
   Log[x1 - x2 + x3] - 2*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - 
      x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]*x3], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - 3*Log[-4 + x3] - Log[x3] + Log[x1 - x2 + x3], 
  -6*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + 3*Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, Log[x3]/2 - Log[-x2 + x3] + 
   Log[x1 - x2 + x3]/2, -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 
  Log[-x2 + x3] - Log[x1 - x2 + x3], 0, 0, 0, Log[x3] - Log[x1 - x2 + x3], 
  -Log[x1 - x2] + 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  4*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - 2*Log[x3], 
  -Log[x1] + Log[x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, -Log[x1]/4 - Log[x2]/4 + Log[x3]/4 + 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, Log[x1]/4 - Log[x2]/4 - Log[x3]/4 + 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, -Log[x1]/2 + Log[x2]/2 + Log[x3]/2 - 
   Log[x1 - x2 + x3]/2, Log[x1] - Log[x2] - Log[x3] + Log[x1 - x2 + x3], 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2] + 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x2]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2, 
  -Log[x1] - Log[x2] + Log[x3] + Log[x1 - x2 + x3], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] - 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*Log[x1] - 2*Log[x3] + 4*Log[x1 + x3] - 2*Log[x1 - x2 + x3], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
      Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -2*Log[x1] - 2*Log[x1 - x2] - 
   2*Log[x3] + 4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, -2*Log[x1] - 2*Log[x3] - 
   2*Log[-x2 + x3] + 4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1 - x2] + 8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2] + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 4*Log[x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   8*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] - 8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 8*Log[x2] - 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   4*Log[-x2 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   8*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   8*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 
  -6*Log[x1] - 6*Log[x3] - 6*Log[x1 - x2 + x3] + 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] + 2*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 2*Log[x1] + 2*Log[x3] + 
   2*Log[x1 - x2 + x3] + 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, (-3*Log[x1])/4 - (3*Log[x2])/8 - (3*Log[x1^2 + x2 - x1*x2])/8 + 
   (3*Log[x3])/4 + (3*Log[x1 - x2 + x3])/4, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 
  (3*Log[x1])/4 - (3*Log[x2])/8 - (3*Log[x3])/4 + (3*Log[x1 - x2 + x3])/4 - 
   (3*Log[x2 - x2*x3 + x3^2])/8, -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + 
   Log[x3], 0, 0, 0, 0, (3*Log[x2])/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 
  Log[x1] - (3*Log[x2])/2 + Log[x1^2 + x2 - x1*x2]/2 - Log[x3] + 
   Log[x1 - x2 + x3], 5*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - (5*Log[x2])/2 + 
   Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2]/2 + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 
  (3*Log[x2])/4 - (3*Log[x2 - x2*x3 + x3^2])/4, 
  -Log[x1] - (3*Log[x2])/2 + Log[x3] + Log[x1 - x2 + x3] + 
   Log[x2 - x2*x3 + x3^2]/2, -3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   (3*Log[x2])/2 + Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2]/2 + 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 
  0, 0, 0, 0, 0, 0, -3*Log[x1] - 3*Log[x3] + 6*Log[x1 + x3] - 
   3*Log[x1 - x2 + x3], Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 2*Log[x1] + 2*Log[x3] + 
   2*Log[x1 - x2 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 
  (7*Log[x3])/4 - Log[x1 - x2 + x3]/4 - (3*Log[x2 - x2*x3 + x3^2])/4 - 
   (13*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/4 + 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/4 + 
   (3*Log[-(x1*x2) + x2^2 + x1*x2*x3 - 2*x1*x3^2 + 
       x2*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, (3*Log[x1])/2 + (3*Log[x3])/2 + 
   (3*Log[x1 - x2 + x3])/2 - 
   (3*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/2 - 
   (3*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
       Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
       x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
       (-4 + x1)*x1*x3^2]] + Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
     Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
     x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  Log[x1]/2 + Log[x1 - x2] - Log[-x1^2 + x1*x2 - 4*x1*x3 + x1^2*x3 + 
     Sqrt[4 - x1]*Sqrt[-x1]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]], -Log[x3]/2 + Log[x1 - x2 + x3]/2 + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]]/2 - 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/2, 
  -Log[x3] + Log[x1 - x2 + x3] + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
       (-4 + x1)*x1*x3^2]] - Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
     Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
     x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  -3*Log[x1] - (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2 - 
   (3*Log[x2 - x2*x3 + x3^2])/2 - 
   (3*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/2 + 
   (3*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
       Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
       x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2 + 
   3*Log[-(x1*x2) + x2^2 + x1*x2*x3 - 2*x1*x3^2 + 
      x2*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  2*Log[x1] + Log[x3] + Log[x1 - x2 + x3] + Log[x2 - x2*x3 + x3^2] + 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
       (-4 + x1)*x1*x3^2]] - Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
     Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
     x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]] - 
   2*Log[-(x1*x2) + x2^2 + x1*x2*x3 - 2*x1*x3^2 + 
      x2*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  2*Log[x1 - x2] + Log[x2 - x2*x3 + x3^2] - 
   2*Log[x1*x2 - x2^2 + 2*x1*x3 + 2*x2*x3 - x1*x2*x3 + 
      Sqrt[4 - x2]*Sqrt[-x2]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 - Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  Log[x1] + 2*Log[x1 - x2] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[3*x1^2*x3 - 3*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2 - 
   (3*Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]])/2 + 
   (3*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
       Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
       x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]])/2, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  -Log[x1] - Log[x1 - x2] - Log[x3] + 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x1 - x2] + Log[x2] + 
   Log[x3] + Log[-x2 + x3] - 2*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + 
      Sqrt[-x1]*x2*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[-x2 + x3] - 
   2*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 
  (-3*Log[x1])/2 - (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2 + 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x1 - x2] + Log[x3] - 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -Log[x1] - Log[x3] - 
   Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  (3*Log[x1])/2 + (3*Log[x3])/2 + (3*Log[x1 - x2 + x3])/2 - 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x3] - 2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x1 - x2] - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[3*x1^2*x3 - 3*x1*x2*x3 + 4*x1*x3^2 - x1^2*x3^2 + 
     Sqrt[-x1]*Sqrt[-x3]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] + 2*Log[x1 - x2] - Log[x3] + 2*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], (3*Log[x1])/2 + (3*Log[x3])/2 + 
   (3*Log[x1 - x2 + x3])/2 - 
   3*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1]/4 + Log[x2]/4 + Log[x3]/4 - Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, -Log[x3]/2 + Log[x1 - x2 + x3]/2, Log[x3] - Log[x1 - x2 + x3], 
  Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1]/2, 
  Log[x1]/2 - Log[x1 - x2] + Log[x3]/2 + Log[x1 - x2 + x3]/2, 0, 
  Log[x1]/2 - Log[x2]/2 + Log[x3]/2 - Log[x1 - x2 + x3]/2, 
  -Log[x1] + Log[x2] - Log[x3] + Log[x1 - x2 + x3], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, Log[x3]/2 - Log[x1 - x2 + x3]/2 - 
   Log[-x1 + x2 + x1*x3 + Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
        (-4 + x1)*x1*x3^2]]/2 + 
   Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]]/2, 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1]/2 + Log[x1 - x2] - Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1]/2 + Log[x1]/4, 0, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1]/2 + Log[x1]/4, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 
  -3*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + (3*Log[x1])/2, 0, 0, 0, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 0, 0, 0, 
  0, 0, 0, 0, Log[-4 + x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, Log[x1]/2 + Log[x1 - x2]/2 - Log[x1 - x2 + x3]/2, 0, 
  -Log[x1 - x2]/2 - Log[-x2 + x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 
  Log[x3]/2 + Log[-x2 + x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 
  -Log[x1]/2 - Log[x3]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, Log[x1] + Log[x3] - Log[x1 - x2 + x3], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, -4*Log[x1] - 4*Log[x3] - 4*Log[x1 - x2 + x3] + 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x3] + 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 4*Log[x1] + 4*Log[x3] + 
   4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] + 2*Log[x3] + 2*Log[-x2 + x3] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -4*Log[x1] - 4*Log[x3] - 4*Log[x1 - x2 + x3] + 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 
  -4*Log[x1] - 4*Log[x3] - 4*Log[x1 - x2 + x3] + 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -12*Log[x1] - 12*Log[x3] - 12*Log[x1 - x2 + x3] + 
   24*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] + 4*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, Log[x1 - x2]/2 - Log[x1 - x2 + x3]/2, 0, 
  -Log[x1 - x2]/2 + Log[x1 - x2 + x3]/2, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1 - x2] + Log[x1 - x2 + x3], 0, 0, 0, 0, 
  Log[x1 - x2] - Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x1 - x2] - 2*Log[x1 - x2 + x3], 0, 0, 0, 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x1] - 3*Log[x2] + 3*Log[x3] + 
   2*Log[x1 - x2 + x3], 0, -Log[x1]/2 + (3*Log[x2])/2 - (3*Log[x3])/2 + 
   Log[x1 - x2 + x3]/2, 2*Log[x1] - 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 
  (3*Log[x1])/2 + (3*Log[x2])/2 - (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2, 
  -2*Log[x1] - 2*Log[x2] + 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 
  -2*Log[x1] + 2*Log[x1 - x2 + x3], -Log[x1] - Log[x2] + Log[x3] + 
   Log[x1 - x2 + x3], 0, 2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - Log[x3], 0, 
  -3*Log[x1] - 3*Log[x2] + 3*Log[x3] + 3*Log[x1 - x2 + x3], 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x2] - Log[x3] - Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] + Log[x3] - 2*Log[-x2 + x3] + Log[x1 - x2 + x3], 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0}, 
 {0, -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 0, 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] + 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 
  -Log[x1] + 2*Log[-4 + x2] + Log[x2] + Log[x3] - 2*Log[-x2 + x3] + 
   Log[x1 - x2 + x3], 0, Log[x1] - 2*Log[x1 - x2] + Log[x2] + Log[x3] - 
   2*Log[-x2 + x3] + Log[x1 - x2 + x3], 0, 0, 0, 
  -2*Log[x1] - 2*Log[x2] + 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] - 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] - Sqrt[4 - x2]*Sqrt[-x2]*x2 + 
      x2*Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 3*Log[x2], 
  -8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 4*Log[x2], 
  -2*Log[x1] + 4*Log[x1 - x2] - 2*Log[x2] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2], 
  8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2], 
  -4*Log[x3] + 4*Log[-x2 + x3] - 4*Log[x1 - x2 + x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 
  -Log[x1] + Log[x2] - Log[x3] + Log[x1 - x2 + x3], 
  4*Log[x2] + 4*Log[x3] + 4*Log[-x2 + x3] - 
   8*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 
  -12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 6*Log[x2], 
  12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 6*Log[x2], 
  2*Log[x1] - 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 4*Log[x2] - 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   2*Log[-x2 + x3] - Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   4*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2] + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - Log[-4 + x2] + Log[x3] - 2*Log[-x2 + x3] + Log[x1 - x2 + x3], 0, 
  0, 0, 0}, {0, 0, Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x3] - 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -Log[x1] - Log[x3] - 
   Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x3] - 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x3] - 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 3*Log[x1] + 3*Log[x3] + 
   3*Log[x1 - x2 + x3] - 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -4*Log[x1] - 4*Log[x3] - 4*Log[x1 - x2 + x3] + 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -6*Log[x1] - 6*Log[x3] - 6*Log[x1 - x2 + x3] + 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x3] + 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -2*Log[x1] - 2*Log[x3] - 2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  -2*Log[x1] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -Log[x1] - Log[x3] - 
   Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  6*Log[x1] + 6*Log[x3] + 6*Log[x1 - x2 + x3] - 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1 - x2] - Log[-x2 + x3], -2*Log[x1] - 2*Log[x3] - 
   2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 
  4*Log[x1 - x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], -2*Log[x1] - 2*Log[x3] - 
   2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  Log[x1 - x2] - Log[x3], 0, 0, Log[x1] + Log[x1 - x2] + Log[x2] + Log[x3] + 
   Log[-x2 + x3] - 2*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + 
      Sqrt[-x1]*x2*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] + 2*Log[x1 - x2] - Log[x3] + 2*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], -2*Log[x1] - 2*Log[x3] - 
   2*Log[x1 - x2 + x3] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x3] - 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1]/2 + Log[x3]/2 + 
   Log[x1 - x2 + x3]/2 - Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
      Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]]}, 
 {0, 0, 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  Log[x3]/2 - Log[x1 - x2 + x3]/2, 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   Log[x1], 0, 0, 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 
  -2*Log[x1] - Log[x1 - x2] + 3*Log[x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 
  -Log[x1]/2 + 2*Log[x1 - x2] - (3*Log[x2])/2 - Log[x3]/2 + 
   Log[x1 - x2 + x3]/2, 2*Log[x1] - 2*Log[x1 - x2] + 2*Log[x3] - 
   2*Log[x1 - x2 + x3], 0, -Log[x3] + Log[x1 - x2 + x3], 
  -Log[x3] + Log[x1 - x2 + x3], 2*Log[x3] - 2*Log[x1 - x2 + x3], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], -Log[x3] + Log[x1 - x2 + x3], 
  0, (3*Log[x1])/2 - (3*Log[x2])/2 + (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2, 
  -2*Log[x1] + 2*Log[x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 
  Log[x3] - Log[x1 - x2 + x3], -2*Log[x1 - x2] + 2*Log[x1 - x2 + x3], 0, 
  -2*Log[x1] + 2*Log[x1 - x2], -Log[x1] + Log[x2] - Log[x3] + 
   Log[x1 - x2 + x3], 0, 0, Log[x3] - Log[x1 - x2 + x3], 
  -3*Log[x1] + 3*Log[x2] - 3*Log[x3] + 3*Log[x1 - x2 + x3], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] - Log[x2] + Log[x3] - Log[x1 - x2 + x3], 0, 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x3] - 2*Log[x1 - x2 + x3], -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 
   Log[x1], 0, Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] + Log[x3] - Log[x1 - x2 + x3], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -Log[x3]/2 + Log[x1 - x2 + x3]/2}, 
 {0, 0, (5*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1])/2 - (5*Log[x1])/4, 0, 
  (5*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1])/2 - (5*Log[x1])/4, 
  -Log[x1] - Log[x1 - x2] - Log[x2] + 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 
  -Log[x1] - Log[x1 - x2] - Log[x2] + 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] + 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] + 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 
  4*Log[x1] + 4*Log[x1 - x2] + 4*Log[x2] - 
   8*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 0, 
  -Log[x1] - Log[x1 - x2] - Log[x3] + 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 
  Log[x1] + 2*Log[x1 - x2] - 2*Log[-x1^2 + x1*x2 - 4*x1*x3 + x1^2*x3 + 
      Sqrt[4 - x1]*Sqrt[-x1]*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + 
         (-4 + x1)*x1*x3^2]], -8*Log[x1] - 8*Log[x1 - x2] - 8*Log[x3] + 
   16*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], Log[x3] - Log[x1 - x2 + x3], 
  -12*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 6*Log[x1], 
  -Log[x1] - Log[x1 - x2] - Log[x3] + 
   2*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -Log[x1] - Log[x1 - x2] - Log[x2] + 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x3] + 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 2*Log[x1], 
  Log[-4 + x1] - Log[x1] - 2*Log[x1 - x2] + Log[x3] + Log[x1 - x2 + x3], 
  Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1]/2}, 
 {0, 0, 3*Log[x1] + 3*Log[x1 - x2] + Log[x2] - Log[x3] - 2*Log[x1 - x2 + x3], 
  -8*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 4*Log[x1], 
  -Log[x1 - x2] + 2*Log[x3] - 2*Log[-x2 + x3] + Log[x1 - x2 + x3], 
  4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 
  -8*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 4*Log[x1], 
  4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 
  -Log[x1] + Log[x2] + 3*Log[x3] + 2*Log[-x2 + x3] - 5*Log[x1 - x2 + x3], 0, 
  -8*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 4*Log[x1], 
  8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2], 
  -8*Log[x1] + 8*Log[x1 - x2] + 12*Log[x2] - 8*Log[x3], 0, 
  4*Log[x1 - x2] - 8*Log[x2] - 4*Log[x3] + 6*Log[x1 - x2 + x3], 
  4*Log[x1] - 12*Log[x1 - x2] + 4*Log[x2] + 12*Log[x3] - 8*Log[x1 - x2 + x3], 
  -8*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], -2*Log[x1] + 2*Log[x1 - x2] - 
   2*Log[x3], 2*Log[x1] - 4*Log[x3] + 4*Log[x1 - x2 + x3], 
  8*Log[x3] - 8*Log[x1 - x2 + x3], 8*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   4*Log[x1], -4*Log[x1 - x2] - 4*Log[x3] + 8*Log[x1 - x2 + x3], 
  -2*Log[x3] + 2*Log[x1 - x2 + x3], 2*Log[x1] - 8*Log[x2] + 8*Log[x3] - 
   2*Log[x1 - x2 + x3], -4*Log[x1] + 12*Log[x2] - 12*Log[x3] + 
   4*Log[x1 - x2 + x3], -8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 4*Log[x2] + 
   8*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], -4*Log[x1 - x2] + 4*Log[x3], 
  -4*Log[x1 - x2] + 4*Log[x1 - x2 + x3], 4*Log[x1 - x2] - 
   4*Log[x1 - x2 + x3], -8*Log[x1] + 12*Log[x1 - x2] - 4*Log[x1 - x2 + x3], 
  -4*Log[x1] + 4*Log[x1 - x2] + 4*Log[x2] - 4*Log[x3], 
  -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 0, 4*Log[x3], 
  12*Log[x2] - 24*Log[x1 + x3] + 12*Log[x1 - x2 + x3], 
  -2*Log[x1] - 2*Log[x3] - 2*Log[x1 - x2 + x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -4*Log[x2] - 4*Log[x1 - x2 + x3] + 
   4*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 
  -2*Log[x1] - 4*Log[x1 - x2 + x3] + 
   4*Log[x1 + x1^2 - x2 - x1*x2 + 3*x1*x3 - x1^2*x3 + 
      Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2] - 
      x1*Sqrt[(-x1 + x2)^2 + 2*x1*(-x1 + x2)*x3 + (-4 + x1)*x1*x3^2]], 
  -8*Log[x1] - 8*Log[x3] - 8*Log[x1 - x2 + x3] + 
   16*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  2*Log[x1] + 4*Log[x1 - x2] + 8*Log[x3] - 12*Log[x1 - x2 + x3], 0, 0, 
  2*Log[x1] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, 0, 0, 0, -Log[x1] - Log[x3] + Log[x1 - x2 + x3]}}


==> ancillary/atilde_g3Hc.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Atilde matrix for Family C, c.f. eq. (3.5) and appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, Log[x3], 4*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - 2*Log[x3], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 
  -6*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + 3*Log[x3], -3*Log[-4 + x3] - Log[x3], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, Log[x2], 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2], -3*Log[-4 + x2] - Log[x2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, -Log[-4 + x2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -Log[x2], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, Log[x1], 
  4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 2*Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {-2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 0, 0, 0, 
  -6*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 3*Log[x1], -3*Log[-4 + x1] - Log[x1], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[-4 + x2] - Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, Log[x2]/2 - Log[x3]/2, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x3] + 2*Log[-x2 + x3], 
  2*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] - Log[-x2 + x3], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {2*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] - 
   Log[-x2 + x3], -2*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] + 
   Log[-x2 + x3], 0, 0, 3*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] - 
   (3*Log[-x2 + x3])/2, -Log[x2] - Log[x3] - Log[-x2 + x3] + 
   2*Log[-(Sqrt[4 - x2]*Sqrt[-x2]*x2) + x2*Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] + 
      Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 0, 0, 0, 0, 0, 
  -6*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] + 3*Log[-x2 + x3], 
  -Log[x3] - 2*Log[4 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -Log[x2]/4 + Log[x3] - (3*Log[x2 - x2*x3 + x3^2])/4, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, Log[x2]/2 + 2*Log[-x2 + x3] - 
   (3*Log[x2 - x2*x3 + x3^2])/2, -Log[x2] + Log[x2 - x2*x3 + x3^2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, (3*Log[x3])/4 - (3*Log[x2 - x2*x3 + x3^2])/4, 
  -Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3]/2, 0, 0, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 
  3*Log[-x2 + x3] - (3*Log[x2 - x2*x3 + x3^2])/2, 
  -2*Log[-x2 + x3] + Log[x2 - x2*x3 + x3^2], 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - Log[x2 - x2*x3 + x3^2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, (-9*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/4 + (9*Log[x2])/8 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/4 + 
   (3*Log[x2 - x2*x3 + x3^2])/8, Log[x2] + Log[x3] + Log[-x2 + x3] - 
   2*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 0, 
  -Log[x2]/2 + Log[-x2 + x3], 0, 0, 0, 0, 0, 0, 0, 
  (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (3*Log[x2])/4 - 
   (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/2 + 
   (3*Log[x2 - x2*x3 + x3^2])/4, 3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   (3*Log[x2])/2 + Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2]/2, -Log[-4 + x2] + Log[x2]/2 - 2*Log[-x2 + x3] + 
   Log[x2 - x2*x3 + x3^2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[-4 + x2] - Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 
  Log[x1] - Log[x2]/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 2*Log[x1 - x2] + Log[x2]/2 - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -Log[x2] + Log[x1^2 + x2 - x1*x2], -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   Log[x2] + 2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 
   Log[x1^2 + x2 - x1*x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 
  (3*Log[x1])/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 
  -Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1]/2, 0, 0, 0, 0, 0, 0, 0, 0, 
  3*Log[x1 - x2] - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[x1 - x2] + Log[x1^2 + x2 - x1*x2], 
  2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, Log[x1 - x2] - Log[x2]/2, 0, 
  (-9*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/4 + (9*Log[x2])/8 - 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/4 + 
   (3*Log[x1^2 + x2 - x1*x2])/8, Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 0, 0, 0, 
  0, 0, 0, 0, (-3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 + (3*Log[x2])/4 - 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 + 
   (3*Log[x1^2 + x2 - x1*x2])/4, 3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   (3*Log[x2])/2 + Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 
   Log[x1^2 + x2 - x1*x2]/2, -2*Log[x1 - x2] - Log[-4 + x2] + Log[x2]/2 + 
   Log[x1^2 + x2 - x1*x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -Log[x1]/2 + Log[x2]/2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[x1] + 2*Log[x1 - x2], 
  Log[x1 - x2] - 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {Log[x1 - x2] - 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 
  0, (3*Log[x1 - x2])/2 - 
   3*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  Log[x1] + Log[x1 - x2] + Log[x2] - 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] - Sqrt[4 - x2]*Sqrt[-x2]*x2 + 
      x2*Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 0, 0, 
  -Log[x1 - x2] + 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -3*Log[x1 - x2] + 
   6*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  -Log[x1] - 2*Log[4 + x1 - x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -Log[x1] - Log[-4 + x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, Log[x2]/4 - Log[x3]/4, 0, Log[x2]/4 - Log[x3]/4, 
  0, 0, 0, 0, 0, 0, 0, 3*Log[x2] - 2*Log[x3], 0, -Log[x2]/2, 
  -Log[x2] + Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[x3] + 2*Log[-x2 + x3], 
  Log[x2] - Log[x3], -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, (3*Log[x3])/2 - (3*Log[x2 - x2*x3 + x3^2])/2, 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 
  (-3*Log[x2])/2 + (3*Log[x3])/2, -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   Log[x2]/2, Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 0, 0, 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  -3*Log[x2] + 2*Log[x3] - 5*Log[-x2 + x3], 
  -6*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] + 3*Log[-x2 + x3], 
  2*Log[x3] + 4*Log[-x2 + x3] - 3*Log[x2 - x2*x3 + x3^2], 
  2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 2*Log[x2 - x2*x3 + x3^2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   4*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 2*Log[x2 - x2*x3 + x3^2], 0, 
  0, 0, 0, 0, 0, 0, 2*Log[x3] - 2*Log[-x2 + x3], -Log[x2], 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, (3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 - 
   (3*Log[x2])/4 - (3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3])/2 + 
   (3*Log[x2 - x2*x3 + x3^2])/4, 0, 0, 0, -2*Log[x2] + 2*Log[x3], 0, 0, 0, 0, 
  2*Log[x2] - 2*Log[x3], 12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 6*Log[x2], 
  -2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[-(Sqrt[4 - x2]*Sqrt[-x2]*x2) + x2*Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] + 
      Sqrt[4 - x2]*Sqrt[-x2]*x3], -3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   (3*Log[x2])/2 - 3*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] + 
   (3*Log[x2 - x2*x3 + x3^2])/2, -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   Log[x2] + 2*Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2], 3*Log[x2] - 4*Log[x3] + Log[x2 - x2*x3 + x3^2], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -Log[-4 + x2] - Log[x2] - 2*Log[x3] + 
   2*Log[-x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, Log[x2], 0, 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0}, {0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 
  -Log[x1] - Log[x1 - x2] - Log[x2] + 
   2*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 0, 0, 0, 
  Log[x1 - x2] - Log[x1 - x2 + x3], 0, 0, 0, -Log[x1] - Log[-x2 + x3] - 
   Log[x1 - x2 + x3] + 2*Log[-(Sqrt[4 - x1]*Sqrt[-x1]*x2) + 
      x1*Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] + Sqrt[4 - x1]*Sqrt[-x1]*x3], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[-4 + x1] - Log[x1] - Log[x3] + 
   Log[x1 - x2 + x3], -6*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + 3*Log[x1], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, Log[x1]/2 - Log[x1 - x2] + Log[x1 - x2 + x3]/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 
  Log[x1 - x2] - Log[x1 - x2 + x3], 0, 0, 0, Log[x1] - Log[x1 - x2 + x3], 
  -2*Log[x2 + Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] - x3] + Log[-x2 + x3], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - 
   2*Log[x1], Log[x1] - Log[x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, Log[x1]/4 - Log[x2]/4 - Log[x3]/4 + 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, -Log[x1]/4 - Log[x2]/4 + Log[x3]/4 + 
   Log[x1 - x2 + x3]/4, 0, 0, 0, 0, 0, Log[x1]/2 + Log[x2]/2 - Log[x3]/2 - 
   Log[x1 - x2 + x3]/2, -Log[x1] - Log[x2] + Log[x3] + Log[x1 - x2 + x3], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] - 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, -Log[x1]/2 + Log[x2]/2 + 
   Log[x3]/2 - Log[x1 - x2 + x3]/2, Log[x1] - Log[x2] - Log[x3] + 
   Log[x1 - x2 + x3], 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2] + 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -2*Log[x1] - 2*Log[x3] + 4*Log[x1 + x3] - 2*Log[x1 - x2 + x3], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2]/2 - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
      Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], Log[x1] + Log[x3] + 
   Log[x1 - x2 + x3] - Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, -2*Log[x1] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x3] + 
   4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 
  -3*Log[x1] - 3*Log[x3] - 3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] - 8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 8*Log[x2] - 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   4*Log[-x2 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   8*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   8*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, -3*Log[x1] - 3*Log[x3] - 
   3*Log[x1 - x2 + x3] + 
   6*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1] + 4*Log[x3] + 4*Log[x1 - x2 + x3] - 
   8*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  4*Log[x1 - x2] + 8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2] + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 4*Log[x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   8*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -6*Log[x1] - 6*Log[x3] - 6*Log[x1 - x2 + x3] + 
   12*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] + 2*Log[x1 - x2 + x3] - 
   3*Log[-4*x1 + 4*x2 - 4*x3 + x1*x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 2*Log[x1] + 2*Log[x3] + 
   2*Log[x1 - x2 + x3] + 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   4*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, (3*Log[x1])/4 - (3*Log[x2])/8 - (3*Log[x3])/4 + 
   (3*Log[x1 - x2 + x3])/4 - (3*Log[x2 - x2*x3 + x3^2])/8, 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, 
  (-3*Log[x1])/4 - (3*Log[x2])/8 - (3*Log[x1^2 + x2 - x1*x2])/8 + 
   (3*Log[x3])/4 + (3*Log[x1 - x2 + x3])/4, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 
  (3*Log[x2])/4 - (3*Log[x2 - x2*x3 + x3^2])/4, 
  -Log[x1] - (3*Log[x2])/2 + Log[x3] + Log[x1 - x2 + x3] + 
   Log[x2 - x2*x3 + x3^2]/2, -3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 
   (3*Log[x2])/2 + Log[Sqrt[4 - x2]*Sqrt[-x2] + x2 - 2*x3] - 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   Log[x2 - x2*x3 + x3^2]/2 + 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 
  (3*Log[x2])/4 - (3*Log[x1^2 + x2 - x1*x2])/4, 
  Log[x1] - (3*Log[x2])/2 + Log[x1^2 + x2 - x1*x2]/2 - Log[x3] + 
   Log[x1 - x2 + x3], 5*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - (5*Log[x2])/2 + 
   Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2]/2 + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[x1] - 3*Log[x3] + 6*Log[x1 + x3] - 3*Log[x1 - x2 + x3], 
  Log[x1]/2 + Log[x3]/2 + Log[x1 - x2 + x3]/2 - 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 2*Log[x1] + 2*Log[x3] + 
   2*Log[x1 - x2 + x3] - 2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0}, {0, 2*Log[-x2 + x3] - 2*Log[x1 - x2 + x3], 0, 0, 
  0, 0, 0, -2*Log[x1 - x2] + 2*Log[x2] - 2*Log[-x2 + x3] + 
   2*Log[x1 - x2 + x3], 0, 0, 2*Log[x1 - x2] - 2*Log[x1 - x2 + x3], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - Log[x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, Log[-x2 + x3] - Log[x1 - x2 + x3], 0, 
  -Log[x2] - Log[x3] - Log[-x2 + x3] + 
   2*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 0, 0, 0, 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, Log[x1 - x2] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - x2*Sqrt[4 - x3]*Sqrt[-x3] + 
      Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]*x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - 3*Log[-4 + x3] - Log[x3] + Log[x1 - x2 + x3], 
  -6*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + 3*Log[x3], 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, Log[-x2 + x3] - Log[x1 - x2 + x3], 0, 
  Log[x3]/2 - Log[-x2 + x3] + Log[x1 - x2 + x3]/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, Log[x3] - Log[x1 - x2 + x3], 
  -Log[x1 - x2] + 2*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - 2*Log[x3], 
  -Log[x1] + Log[x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, -Log[x1]/4 + Log[x2]/4, 0, 0, 0, -Log[x1]/4 + Log[x2]/4, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -Log[x2]/2, Log[x1] - Log[x2], 0, 
  -2*Log[x1] + 3*Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[x1] + 2*Log[x1 - x2], -Log[x1] + Log[x2], 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, (3*Log[x1])/2 - (3*Log[x2])/2, 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 
  (3*Log[x1])/2 - (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[x1] + 4*Log[x1 - x2] - 3*Log[x1^2 + x2 - x1*x2], 
  -2*Log[x1] - 2*Log[x1 - x2] + 2*Log[x2] + 2*Log[x1^2 + x2 - x1*x2], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   4*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - 2*Log[x1^2 + x2 - x1*x2], 
  2*Log[x1] - 5*Log[x1 - x2] - 3*Log[x2], -3*Log[x1 - x2] + 
   6*Log[-x1 + x2 + Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 2*Log[x1] - 2*Log[x1 - x2], -Log[x2], 
  Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2]/2, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 2*Log[x1] - 2*Log[x2], 0, 
  (3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2])/2 - (3*Log[x2])/4 - 
   (3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2])/2 + 
   (3*Log[x1^2 + x2 - x1*x2])/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + (3*Log[x2])/2 - 
   3*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] + (3*Log[x1^2 + x2 - x1*x2])/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2] + 
   2*Log[-2*x1 + Sqrt[4 - x2]*Sqrt[-x2] + x2] - Log[x1^2 + x2 - x1*x2], 
  -4*Log[x1] + 3*Log[x2] + Log[x1^2 + x2 - x1*x2], 
  12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 6*Log[x2], 
  2*Log[x1] + 2*Log[x1 - x2] + 2*Log[x2] - 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] - Sqrt[4 - x2]*Sqrt[-x2]*x2 + 
      x2*Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], -2*Log[x1] + 2*Log[x2], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x1] + 2*Log[x1 - x2] - 
   Log[-4 + x2] - Log[x2], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 3*Log[x1] - 3*Log[x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 
  (-3*Log[x1])/2 + (3*Log[x2])/2 - Log[x3]/2 + Log[x1 - x2 + x3]/2, 
  2*Log[x3] - 2*Log[x1 - x2 + x3], 0, 0, (-3*Log[x1])/2 + (3*Log[x2])/2 + 
   (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2, 2*Log[x1] - 2*Log[x2] - 
   2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 
  -2*Log[x3] + 2*Log[x1 - x2 + x3], Log[x1] - Log[x2] - Log[x3] + 
   Log[x1 - x2 + x3], 0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 
  3*Log[x1] - 3*Log[x2] - 3*Log[x3] + 3*Log[x1 - x2 + x3], 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] + Log[x2] + Log[x3] - Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 
  Log[x1] - 2*Log[x1 - x2] - Log[x3] + Log[x1 - x2 + x3], 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0, 0, 0, 0}, 
 {0, -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 0, 
  -2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 0, 
  Log[x1] - 2*Log[x1 - x2] + 2*Log[-4 + x2] + Log[x2] - Log[x3] + 
   Log[x1 - x2 + x3], Log[x1] - 2*Log[x1 - x2] + Log[x2] + Log[x3] - 
   2*Log[-x2 + x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 
  2*Log[x1] - 2*Log[x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 
  -2*Log[x2] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[-(Sqrt[4 - x2]*Sqrt[-x2]*x2) + x2*Sqrt[-4 + x2 - x3]*Sqrt[x2 - x3] + 
      Sqrt[4 - x2]*Sqrt[-x2]*x3], 6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 
   3*Log[x2], -8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 4*Log[x2], 
  2*Log[x1] - 2*Log[x2] - 2*Log[x3] + 4*Log[-x2 + x3] + 2*Log[x1 - x2 + x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2], 
  8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2], 
  -4*Log[x1] + 4*Log[x1 - x2] - 4*Log[x1 - x2 + x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 
  -Log[x1] + Log[x2] - Log[x3] + Log[x1 - x2 + x3], 0, 
  4*Log[x1] + 4*Log[x1 - x2] + 4*Log[x2] - 
   8*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 6*Log[x2], 
  12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 6*Log[x2], 
  2*Log[x1 - x2] + 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 2*Log[x2] + 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 2*Log[x3] + 
   Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] - 
   4*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 6*Log[x2] - 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 0, 0, 0, 0, 0, 0, 
  Log[x1] - 2*Log[x1 - x2] - Log[-4 + x2] - Log[x3] + Log[x1 - x2 + x3], 0, 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[-x2 + x3] - 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 
  -2*Log[x1 - x2] + 2*Log[x2] - 2*Log[-x2 + x3] + 2*Log[x1 - x2 + x3], 0, 0, 
  0, 0, 0, 2*Log[x1 - x2] - 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 0, 0, 0, 0, 0, 
  -Log[x1] - Log[-4 + x2] - Log[x3] + Log[x1 - x2 + x3], 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[x1])/2 + (3*Log[x2])/2 - 
   (3*Log[x3])/2 - (3*Log[x1 - x2 + x3])/2, -2*Log[x1] - 2*Log[x2] + 
   2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 0, -Log[x1]/2 + (3*Log[x2])/2 - 
   (3*Log[x3])/2 + Log[x1 - x2 + x3]/2, 2*Log[x1] - 2*Log[x1 - x2 + x3], 0, 
  -2*Log[x1] - 3*Log[x2] + 3*Log[x3] + 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 
  0, 0, -3*Log[x1] - 3*Log[x2] + 3*Log[x3] + 3*Log[x1 - x2 + x3], 
  -Log[x1]/2 - Log[x3]/2 - Log[x1 - x2 + x3]/2 + 
   Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x2] - Log[x3] - Log[x1 - x2 + x3], 0, 
  2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - Log[x3], 0, 
  -2*Log[x1] + 2*Log[x1 - x2 + x3], -Log[x1] - Log[x2] + Log[x3] + 
   Log[x1 - x2 + x3], 0, 0, 0, 0, -Log[x1] + Log[x3] - 2*Log[-x2 + x3] + 
   Log[x1 - x2 + x3], -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 0}, 
 {0, 0, 0, 0, 0, -Log[x1] + 2*Log[-4 + x2] + Log[x2] + Log[x3] - 
   2*Log[-x2 + x3] + Log[x1 - x2 + x3], Log[x1] - 2*Log[x1 - x2] + Log[x2] + 
   Log[x3] - 2*Log[-x2 + x3] + Log[x1 - x2 + x3], 0, 0, 
  -2*Log[x1] - 2*Log[x1 - x2] - 2*Log[x2] + 
   4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] + Sqrt[4 - x1]*Sqrt[-x1]*x2], 
  -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 0, 0, 0, 
  -6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 3*Log[x2], 
  8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 4*Log[x2], 
  -4*Log[x3] + 4*Log[-x2 + x3] - 4*Log[x1 - x2 + x3] + 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 
  6*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 3*Log[x2], 
  -8*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 4*Log[x2], 
  -2*Log[x1] + 4*Log[x1 - x2] - 2*Log[x2] + 2*Log[x3] + 2*Log[x1 - x2 + x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 2*Log[x1] + 2*Log[x1 - x2] + 
   2*Log[x2] - 4*Log[x1*Sqrt[4 - x2]*Sqrt[-x2] - Sqrt[4 - x2]*Sqrt[-x2]*x2 + 
      x2*Sqrt[-4 - x1 + x2]*Sqrt[-x1 + x2]], -2*Log[x1] - 2*Log[x2] + 
   2*Log[x3] + 2*Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 
  12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - 6*Log[x2], 
  2*Log[x1] - 4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 4*Log[x2] - 
   2*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] + 
   2*Log[-x2 + x3] - Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2] + 
   4*Log[x1*x3 + Sqrt[4 - x2]*Sqrt[-x2]*x3 - x2*x3 - 
      Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] + 
   2*Log[-2*x1 - 2*x3 + x1*x3 + Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2] + 
   4*Log[-2*x1 + x1*Sqrt[4 - x2]*Sqrt[-x2] + x1*x2 - 2*x3] - 
   2*Log[x1^2 + 2*x1*x3 - x1*x2*x3 + x3^2], 0, 
  4*Log[x2] + 4*Log[x3] + 4*Log[-x2 + x3] - 
   8*Log[x2*Sqrt[4 - x3]*Sqrt[-x3] + Sqrt[4 - x2]*Sqrt[-x2]*x3], 
  -12*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 6*Log[x2], 0, 0, 
  -Log[x1] + Log[x2] - Log[x3] + Log[x1 - x2 + x3], 0, 0, 0, 0, 
  -Log[x1] - Log[-4 + x2] + Log[x3] - 2*Log[-x2 + x3] + Log[x1 - x2 + x3], 
  0}, {0, 0, 0, 0, Log[x1 - x2] - Log[x2] + Log[-x2 + x3] - 
   Log[x1 - x2 + x3], 0, 0, 0, 0, 0, 0, 0, 3*Log[x1] - 3*Log[x2] - 
   2*Log[x3] + 5*Log[-x2 + x3] - 3*Log[x1 - x2 + x3], 0, 
  -2*Log[x3] + 2*Log[-x2 + x3], -2*Log[x1] + 2*Log[x2] + 4*Log[x3] - 
   6*Log[-x2 + x3] + 2*Log[x1 - x2 + x3], 0, 0, -2*Log[x1] + 2*Log[x1 - x2], 
  4*Log[x1] - 6*Log[x1 - x2] + 2*Log[x2] - 2*Log[x3] + 2*Log[x1 - x2 + x3], 
  0, -2*Log[x1] + 5*Log[x1 - x2] - 3*Log[x2] + 3*Log[x3] - 
   3*Log[x1 - x2 + x3], 0, 0, -2*Log[x3] + 2*Log[-x2 + x3], 
  Log[x1] - Log[x2] - Log[x3] + 2*Log[-x2 + x3] - Log[x1 - x2 + x3], 0, 
  -2*Log[x1 - x2] + 2*Log[x2] - 2*Log[-x2 + x3] + 2*Log[x1 - x2 + x3], 0, 0, 
  0, 0, 0, 0, 0, 0, -2*Log[x1] + 2*Log[x1 - x2], 
  -Log[x1] + 2*Log[x1 - x2] - Log[x2] + Log[x3] - Log[x1 - x2 + x3], 0, 
  2*Log[x1] - 2*Log[x1 - x2], -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 2*Log[x3] - 2*Log[-x2 + x3], 
  -Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2]/2, 
  -Log[x1] - Log[x3] + Log[x1 - x2 + x3]}}


==> ancillary/atilde_g3Hd.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Atilde matrix for Family D, c.f. eq. (3.5) and appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], -Log[-4 + x3], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, -Log[-4 + x1], 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, -Log[-4 + x2], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - Log[x3], 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - Log[x3], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, 
  -Log[-4 + x2] - Log[-4 + x3], 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, -4*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + 2*Log[x2], 0, 0, 0, 0, 0, 
  -2*Log[-4 + x2], 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 0, 0, 0, 
  -Log[-4 + x1] - Log[-4 + x2], 0, 0, 0, 0, 0, 0}, 
 {0, -2*Log[x1] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -2*Log[x1] - 2*Log[x1 - x2] - 
   2*Log[x3] + 4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 2*Log[x1] + 2*Log[x1 - x2] + 
   2*Log[x2] + 2*Log[x3] + 2*Log[-x2 + x3] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -Log[x1] - Log[x3] - 
   Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 0, 0, 
  0, Log[x1 - x2 + x3] - Log[-4*x1 + 4*x2 - 4*x3 + x1*x3], 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, 0, 
  2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] - Log[x3], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 0, -Log[-4 + x2], 0, 0, 
  0, 0}, {0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 0, 0, 
  -2*Log[Sqrt[4 - x3]*Sqrt[-x3] - x3] + Log[x3], 0, 0, 0, 0, -Log[-4 + x2], 
  0, 0, 0}, {0, 0, 0, 0, 0, 0, 2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] - Log[x2], 
  0, 0, 0, -2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] + Log[x1], 0, 0, 0, 
  -Log[-4 + x2], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 0, 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  2*Log[Sqrt[4 - x1]*Sqrt[-x1] - x1] - Log[x1], 0, 0, 0, 0, -Log[-4 + x2], 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, -2*Log[x1] - 2*Log[x3] - 2*Log[-x2 + x3] + 
   4*Log[x1*Sqrt[4 - x3]*Sqrt[-x3] - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 2*Log[x1] + 2*Log[x1 - x2] + 
   2*Log[x2] + 2*Log[x3] + 2*Log[-x2 + x3] - 
   4*Log[-(x1*Sqrt[4 - x2]*Sqrt[-x2]*x3) + Sqrt[-x1]*x2*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], -2*Log[x1] - 2*Log[x1 - x2] - 
   2*Log[x3] + 4*Log[Sqrt[4 - x1]*Sqrt[-x1]*x3 - Sqrt[-x1]*Sqrt[-x3]*
       Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -2*Log[Sqrt[4 - x2]*Sqrt[-x2] - x2] + Log[x2], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  Log[x1] + Log[x3] + Log[x1 - x2 + x3] - 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[x1] - Log[x3] - Log[x1 - x2 + x3] + 
   2*Log[x1*x3 + Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*x2 + x1*x3 - 4*(x1 + x3)]], 
  -Log[-4 + x2] + Log[x1 - x2 + x3] - Log[-4*x1 + 4*x2 - 4*x3 + x1*x3]}}


==> ancillary/basis_g3Ha.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Basis integrals for Family A, c.f. appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{eps^2*G[a, {0, 0, 0, 0, 2, 0, 2, 0, 0}], 
 eps^2*x2*G[a, {0, 2, 0, 0, 0, 1, 2, 0, 0}], 
 (eps^2*Sqrt[4 - x2]*Sqrt[-x2]*(G[a, {0, 2, 0, 0, 0, 1, 2, 0, 0}] + 
    2*G[a, {0, 2, 0, 0, 0, 2, 1, 0, 0}]))/2, 
 eps^2*x1*G[a, {0, 2, 2, 0, 0, 1, 0, 0, 0}], 
 (eps^2*Sqrt[4 - x1]*Sqrt[-x1]*(2*G[a, {0, 2, 1, 0, 0, 2, 0, 0, 0}] + 
    G[a, {0, 2, 2, 0, 0, 1, 0, 0, 0}]))/2, eps^2*Sqrt[4 - x1]*Sqrt[-x1]*
  G[a, {0, 0, 2, 1, 2, 0, 0, 0, 0}], eps^2*Sqrt[4 - x2]*Sqrt[-x2]*
  G[a, {0, 0, 0, 2, 2, 0, 1, 0, 0}], eps^3*(-x1 + x2)*
  G[a, {1, 1, 0, 0, 0, 1, 2, 0, 0}], eps^2*(-x1 + x2)*
  G[a, {1, 1, 0, 0, 0, 1, 3, 0, 0}], 
 (eps^2*Sqrt[4 - x1]*(-(x2*G[a, {0, 2, 0, 0, 0, 1, 2, 0, 0}]) - 
    2*(eps*(x1 + x2)*G[a, {1, 1, 0, 0, 0, 1, 2, 0, 0}] - 
      2*((x1 + x2)*G[a, {1, 1, 0, 0, 0, 1, 3, 0, 0}] - 
        x1*G[a, {2, 1, 0, 0, 0, 1, 2, 0, -1}]))))/(4*Sqrt[-x1]), 
 eps^2*x3*G[a, {0, 0, 0, 0, 2, 1, 2, 0, 0}], 
 (eps^2*Sqrt[4 - x3]*Sqrt[-x3]*(G[a, {0, 0, 0, 0, 2, 1, 2, 0, 0}] + 
    2*G[a, {0, 0, 0, 0, 2, 2, 1, 0, 0}]))/2, 
 eps^3*(-x1 + x2)*G[a, {2, 0, 0, 1, 0, 1, 1, 0, 0}], 
 eps^2*(-x1 + x2)*G[a, {3, 0, 0, 1, 0, 1, 1, 0, 0}], 
 -(eps^2*Sqrt[4 - x2]*(x1*(x1*(x1 - x2) + 4*x2)*
      G[a, {0, 2, 2, 0, 0, 1, 0, 0, 0}] - 4*x2*(x1*(x1 - x2) + x2)*
      G[a, {2, 0, -1, 2, 0, 1, 1, 0, 0}] + 2*(-x1 + x2)*
      (eps*(2*x2 + x1*(-x1 + x2))*G[a, {2, 0, 0, 1, 0, 1, 1, 0, 0}] + 
       2*x1*(x1 - x2)*G[a, {3, 0, 0, 1, 0, 1, 1, 0, 0}])))/
  (4*(-2 + x1)*Sqrt[-x2]*(-x1 + x2)), 
 eps^3*x3*G[a, {1, 0, 0, 0, 1, 1, 2, 0, 0}], 
 eps^3*(-x1 + x2)*G[a, {0, 2, 1, 0, 0, 1, 1, 0, 0}], 
 eps^3*x1*G[a, {0, 1, 2, 0, 1, 1, 0, 0, 0}], 
 eps^3*(x2 - x3)*G[a, {0, 1, 0, 0, 1, 1, 2, 0, 0}], 
 eps^3*x1*G[a, {0, 0, 1, 1, 2, 1, 0, 0, 0}], 
 eps^2*x1*G[a, {0, 0, 1, 1, 3, 1, 0, 0, 0}], 
 (eps^2*Sqrt[4 - x1]*Sqrt[-x1]*(eps*G[a, {0, 0, 1, 1, 2, 1, 0, 0, 0}] - 
    2*G[a, {0, 0, 1, 1, 3, 1, 0, 0, 0}] + 
    2*G[a, {0, 0, 2, 1, 2, 1, 0, -1, 0}]))/2, 
 eps^3*(x2 - x3)*G[a, {0, 0, 0, 1, 2, 1, 1, 0, 0}], 
 eps^2*(x2 - x3)*G[a, {0, 0, 0, 1, 3, 1, 1, 0, 0}], 
 (eps^2*Sqrt[4 - x2]*(-(x3*G[a, {0, 0, 0, 0, 2, 1, 2, 0, 0}]) - 
    2*(eps*(x2 + x3)*G[a, {0, 0, 0, 1, 2, 1, 1, 0, 0}] - 
      2*((x2 + x3)*G[a, {0, 0, 0, 1, 3, 1, 1, 0, 0}] - 
        x2*G[a, {0, 0, 0, 2, 2, 1, 1, -1, 0}]))))/(4*Sqrt[-x2]), 
 eps^3*(-x1 + x2)*G[a, {0, 0, 1, 1, 2, 0, 1, 0, 0}], 
 eps^2*(4 - x1)*x1*G[a, {2, 1, 2, 1, 0, 0, 0, 0, 0}], 
 eps^2*Sqrt[4 - x1]*Sqrt[-x1]*Sqrt[4 - x2]*Sqrt[-x2]*
  G[a, {2, 1, 0, 2, 0, 0, 1, 0, 0}], eps^3*Sqrt[4 - x1]*Sqrt[-x1]*x1*
  G[a, {1, 1, 2, 1, 1, 0, 0, 0, 0}], 
 eps^3*x1*G[a, {1, 1, 0, 0, 1, 0, 2, 0, 0}], 
 -(eps^3*Sqrt[4 - x1]*Sqrt[-x1]*(x1 - x2)*G[a, {2, 1, 1, 1, 0, 0, 1, 0, 0}]), 
 eps^4*(-x1 + x2)*G[a, {1, 1, 1, 0, 0, 1, 1, 0, 0}], 
 -(eps^3*Sqrt[4 - x1]*Sqrt[-x1]*(x1 - x2)*G[a, {1, 2, 1, 0, 0, 1, 1, 0, 0}]), 
 eps^3*x1*Sqrt[4 - x2]*Sqrt[-x2]*G[a, {1, 1, 0, 2, 1, 0, 1, 0, 0}], 
 eps^4*x3*G[a, {1, 0, 1, 0, 1, 1, 1, 0, 0}], 
 eps^4*x1*G[a, {1, 0, 1, 1, 1, 1, 0, 0, 0}], eps^3*Sqrt[4 - x1]*Sqrt[-x1]*x1*
  G[a, {1, 0, 1, 2, 1, 1, 0, 0, 0}], eps^4*(-x1 + x2)*
  G[a, {1, 1, 0, 1, 0, 1, 1, 0, 0}], 
 (eps^3*Sqrt[4 - x1]*x1*(x1 - x2)*G[a, {2, 1, 0, 1, 0, 1, 1, 0, 0}])/
  Sqrt[-x1], eps^3*Sqrt[4 - x2]*Sqrt[-x2]*(-x1 + x2)*
  G[a, {1, 1, 0, 1, 0, 1, 2, 0, 0}], 
 eps^2*(x1 - x2)*(eps*x2*G[a, {1, 1, 0, 1, 0, 1, 2, 0, 0}] - 
    eps*x1*G[a, {2, 1, 0, 1, 0, 1, 1, 0, 0}] + 
    (x1 - x2)*G[a, {2, 1, 0, 1, 0, 1, 2, 0, 0}]) + 
  2*eps^2*(x1*x2 - 2*(x1 + x2))*G[a, {2, 1, 0, 2, 0, 0, 1, 0, 0}], 
 eps^4*(x2 - x3)*G[a, {0, 1, 0, 1, 1, 1, 1, 0, 0}], 
 eps^3*Sqrt[4 - x2]*Sqrt[-x2]*(x2 - x3)*G[a, {0, 1, 0, 1, 1, 1, 2, 0, 0}], 
 eps^4*x1*(-x1 + x2)*G[a, {1, 1, 1, 1, 1, 0, 1, 0, 0}], 
 eps^3*Sqrt[(-x1 + x2)^2 + x1^2*x3^2 - 2*x1*x3*(x1 - x2 + 2*x3)]*
  G[a, {0, 0, 1, 1, 2, 1, 1, 0, 0}], eps^2*Sqrt[-x1]*Sqrt[-x3]*
  Sqrt[4*(-x1 + x2 - x3) + x1*x3]*(eps*G[a, {0, 0, 1, 1, 2, 1, 1, 0, 0}] - 
   G[a, {0, 0, 1, 1, 3, 1, 1, 0, 0}]), eps^3*(-x1 + x2)*
  G[a, {0, 0, 1, 1, 2, 1, 1, -1, 0}], eps^4*(-x1 + x2 - x3)*
  G[a, {0, 1, 1, 0, 1, 1, 1, 0, 0}], eps^3*Sqrt[-x1]*Sqrt[-x3]*
  Sqrt[x1*x3 - 4*(x1 - x2 + x3)]*G[a, {0, 1, 1, 0, 1, 2, 1, 0, 0}], 
 eps^3*(-x1 + x2 - x3)*(G[a, {0, 1, 1, 0, 2, 1, 1, 0, 0}] + 
   G[a, {0, 2, 1, 0, 1, 1, 1, 0, 0}]), eps^3*(-x1 + x2 - x3)*
  (G[a, {0, 1, 1, 0, 1, 1, 2, 0, 0}] + G[a, {0, 1, 2, 0, 1, 1, 1, 0, 0}]), 
 eps^3*Sqrt[-x1]*Sqrt[-x1 - x1*x3^2 + 2*x3*(x1 - 2*x2 + 2*x3)]*
  G[a, {1, 1, 0, 0, 1, 1, 2, 0, 0}], eps^2*Sqrt[-x1]*Sqrt[-x3]*
  Sqrt[4*(-x1 + x2 - x3) + x1*x3]*(-(eps*G[a, {1, 1, 0, 0, 1, 1, 2, 0, 0}]) + 
   G[a, {1, 1, 0, 0, 1, 1, 3, 0, 0}]), 
 eps^3*x1*G[a, {1, 1, 0, 0, 1, 1, 2, 0, -1}], 
 eps^4*Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*(-x1 + x2 - x3) + x1*x3]*
  G[a, {0, 1, 1, 1, 1, 1, 1, 0, 0}], 
 (2*eps^4*(-x1 + x2)*(-x1 + x2 - x3)*G[a, {0, 1, 1, 0, 1, 1, 1, 0, 0}])/
   (x1 - x2 + x3) - (eps^4*(-x1 + x2 - x3)*x3*
    G[a, {0, 1, 1, 0, 1, 1, 1, 0, 0}])/(x1 - x2 + x3) + 
  eps^4*(-x1 + x2)*(G[a, {0, 1, 1, 1, 1, 1, 1, -1, 0}] + 
    G[a, {0, 1, 1, 1, 1, 1, 1, 0, 0}]), 
 -2*eps^3*x1*G[a, {0, 0, 0, 1, 2, 1, 1, 0, 0}] - 
  2*eps^3*x2*G[a, {0, 0, 0, 1, 2, 1, 1, 0, 0}] + 
  2*eps^2*x1*G[a, {0, 0, 0, 1, 3, 1, 1, 0, 0}] + 
  2*eps^2*x2*G[a, {0, 0, 0, 1, 3, 1, 1, 0, 0}] + 
  eps^3*(x1 + x3)*G[a, {1, 0, -1, 1, 1, 2, 1, 0, 0}], 
 eps^4*(x1 + x3)*G[a, {1, 0, 0, 1, 1, 1, 1, 0, 0}], 
 -(eps^3*Sqrt[4 - x2]*Sqrt[-x2]*(x3*G[a, {1, 0, 0, 1, 1, 1, 2, 0, 0}] - 
    x1*G[a, {1, 0, 0, 2, 1, 1, 1, 0, 0}])), eps^3*Sqrt[-x1]*Sqrt[-x3]*
  Sqrt[x1*x3 - 4*(x1 - x2 + x3)]*G[a, {1, 0, 0, 1, 1, 2, 1, 0, 0}], 
 (eps^3*((-(x2*x3) + 2*(x1 + x3))*G[a, {1, 0, 0, 1, 1, 1, 2, 0, 0}] + 
    (-(x1*x2) + 2*(x1 + x3))*G[a, {1, 0, 0, 2, 1, 1, 1, 0, 0}]))/2, 
 eps^4*Sqrt[-x1]*Sqrt[-x3]*Sqrt[x1*x3 - 4*(x1 - x2 + x3)]*
  G[a, {1, 0, 1, 1, 1, 1, 1, 0, 0}], 
 eps^4*(x2 + x3)*G[a, {1, 0, 0, 1, 1, 1, 1, 0, 0}] + 
  eps^4*((x1 - x2)*G[a, {1, 0, 1, 1, 1, 1, 1, -1, 0}] + 
    (x1 - x2)*G[a, {1, 0, 1, 1, 1, 1, 1, 0, 0}]), 
 eps^4*Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*(-x1 + x2 - x3) + x1*x3]*
  G[a, {1, 1, 1, 0, 1, 1, 1, 0, 0}], 
 -((eps^4*(-x1 + x2 - x3)*(-x2 + x3)*G[a, {0, 1, 1, 0, 1, 1, 1, 0, 0}])/
    (x1 - x2 + x3)) + eps^4*x1*(G[a, {1, 1, 1, 0, 1, 1, 1, 0, -1}] + 
    G[a, {1, 1, 1, 0, 1, 1, 1, 0, 0}]), eps^4*(-x1)^(3/2)*
  G[a, {1, 1, 0, 1, 1, 1, 1, 0, 0}], eps^4*(-x1)^(3/2)*x1*
  G[a, {2, 1, 0, 1, 1, 1, 1, 0, 0}], eps^4*(-x1)^(3/2)*x1*
  G[a, {1, 2, 0, 1, 1, 1, 1, 0, 0}], eps^4*(-x1)^(3/2)*
  G[a, {1, 1, 0, 1, 1, 1, 2, -1, 0}], eps^4*Sqrt[4 - x1]*x1*Sqrt[-x3]*
  Sqrt[4*(-x1 + x2 - x3) + x1*x3]*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}], 
 (4*eps^4*Sqrt[-x1]*(x1 - x2)*G[a, {1, 1, 0, 1, 1, 1, 1, 0, 0}])/
   Sqrt[4 - x1] + (eps^4*Sqrt[4 - x1]*Sqrt[-x1]*(x1 - x2)*x3*
    Sqrt[4*(-x1 + x2 - x3) + x1*x3]*G[a, {1, 1, 1, 0, 1, 1, 1, 0, 0}])/
   ((-x1 + x2)*Sqrt[4*x2 + x1*(-4 + x3) - 4*x3]) - 
  eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x1*G[a, {1, 1, 1, 1, 1, 1, 1, -1, 0}] + 
  eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x2*G[a, {1, 1, 1, 1, 1, 1, 1, -1, 0}] - 
  eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x1*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}] + 
  eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x2*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}], 
 -((eps^4*Sqrt[4 - x1]*Sqrt[-x1]*(x2 - x3)*Sqrt[4*(-x1 + x2 - x3) + x1*x3]*
     G[a, {0, 1, 1, 1, 1, 1, 1, 0, 0}])/Sqrt[4*x2 + x1*(-4 + x3) - 4*x3]) + 
  (eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x3*Sqrt[x1*x3 - 4*(x1 - x2 + x3)]*
    G[a, {1, 0, 1, 1, 1, 1, 1, 0, 0}])/Sqrt[4*x2 + x1*(-4 + x3) - 4*x3] + 
  eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x1*G[a, {1, 1, 1, 1, 1, 1, 1, 0, -1}] + 
  eps^4*Sqrt[4 - x1]*Sqrt[-x1]*x1*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}], 
 (eps^4*x1*(x2 - x3)*Sqrt[4*(-x1 + x2 - x3) + x1*x3]*
    G[a, {0, 1, 1, 1, 1, 1, 1, 0, 0}])/(2*Sqrt[4*x2 + x1*(-4 + x3) - 4*x3]) + 
  (eps^4*x1*x3*(x1 - x2 + x3)*Sqrt[x1*x3 - 4*(x1 - x2 + x3)]*
    G[a, {1, 0, 1, 1, 1, 1, 1, 0, 0}])/(2*Sqrt[4*x2 + x1*(-4 + x3) - 4*x3]*
    (-x1 + x2 - x3)) + (eps^3*x1^2*G[a, {1, 0, 1, 2, 1, 1, 0, 0, 0}])/2 - 
  2*eps^4*(x1 + x3)*G[a, {1, 1, 0, 1, 1, 1, 1, 0, 0}] + 
  (eps^4*x1*x3*(x1 - x2 + x3)*Sqrt[4*(-x1 + x2 - x3) + x1*x3]*
    G[a, {1, 1, 1, 0, 1, 1, 1, 0, 0}])/(2*Sqrt[4*x2 + x1*(-4 + x3) - 4*x3]*
    (-x1 + x2 - x3)) + eps^4*x1*G[a, {1, 1, 1, 1, 1, 1, 1, -1, -1}] + 
  eps^4*x1*G[a, {1, 1, 1, 1, 1, 1, 1, -1, 0}] - 
  (eps^4*x1^2*G[a, {1, 1, 1, 1, 1, 1, 1, -1, 0}])/2 + 
  (eps^4*x1*x2*G[a, {1, 1, 1, 1, 1, 1, 1, -1, 0}])/2 + 
  eps^4*x1*G[a, {1, 1, 1, 1, 1, 1, 1, 0, -1}] - 
  (eps^4*x1^2*G[a, {1, 1, 1, 1, 1, 1, 1, 0, -1}])/2 + 
  eps^4*x1*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}] - 
  eps^4*x1^2*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}] + 
  (eps^4*x1*x2*G[a, {1, 1, 1, 1, 1, 1, 1, 0, 0}])/2 - 
  (eps^3*x1^2*G[a, {1, 1, 2, 1, 1, 0, 0, 0, 0}])/2 + 
  (eps^3*x1*(x1 - x2)*G[a, {1, 2, 1, 0, 0, 1, 1, 0, 0}])/4 + 
  (eps^3*x1*(x1 - x2)*G[a, {2, 1, 0, 1, 0, 1, 1, 0, 0}])/4 - 
  (eps^3*x1*(x1 - x2)*G[a, {2, 1, 1, 1, 0, 0, 1, 0, 0}])/2}


==> ancillary/basis_g3Hb.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Basis integrals for Family B, c.f. appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{eps^2*G[b, {0, 0, 0, 0, 0, 2, 2, 0, 0}], 
 eps^2*x1*G[b, {1, 2, 0, 0, 0, 0, 2, 0, 0}], 
 eps^2*x1*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}], 
 (eps^2*Sqrt[4 - x1]*Sqrt[-x1]*(G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    2*G[b, {0, 2, 2, 0, 0, 1, 0, 0, 0}]))/2, 
 eps^2*x2*G[b, {0, 1, 0, 0, 0, 2, 2, 0, 0}], 
 (eps^2*Sqrt[4 - x2]*Sqrt[-x2]*(G[b, {0, 1, 0, 0, 0, 2, 2, 0, 0}] + 
    2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}]))/2, eps^2*Sqrt[4 - x1]*Sqrt[-x1]*
  G[b, {0, 0, 1, 2, 0, 2, 0, 0, 0}], eps^2*Sqrt[4 - x2]*Sqrt[-x2]*
  G[b, {0, 0, 0, 2, 0, 2, 1, 0, 0}], 
 eps^2*x3*G[b, {0, 0, 0, 0, 1, 2, 2, 0, 0}], 
 (eps^2*Sqrt[4 - x3]*Sqrt[-x3]*(G[b, {0, 0, 0, 0, 1, 2, 2, 0, 0}] + 
    2*G[b, {0, 0, 0, 0, 2, 2, 1, 0, 0}]))/2, eps^2*Sqrt[4 - x1]*Sqrt[-x1]*x1*
  G[b, {1, 2, 1, 2, 0, 0, 0, 0, 0}], eps^2*x1*Sqrt[4 - x2]*Sqrt[-x2]*
  G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}], eps^3*(-x1 + x2)*
  G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}], 
 (eps^2*Sqrt[4 + x1 - x2]*(-(x2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}]) + 
    eps*(-x1 + x2)*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] + 
    x1*G[b, {1, 2, 0, 0, 0, 2, 1, 0, -1}]))/Sqrt[x1 - x2], 
 eps^3*(-x1 + x2)*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}], 
 eps^2*(-x1 + x2)*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}], 
 (eps^2*Sqrt[4 - x2]*Sqrt[-x2]*(-3*x1*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    6*eps*(x1 - x2)*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    4*((-x1 + x2)*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
      (x1^2 + x2 - x1*x2)*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}])))/
  (4*(-2*x1 + x2)), eps^3*(-x1 + x2)*G[b, {0, 1, 1, 0, 0, 2, 1, 0, 0}], 
 eps^3*x1*G[b, {0, 0, 1, 1, 1, 2, 0, 0, 0}], 
 eps^2*x1*G[b, {0, 0, 1, 1, 1, 3, 0, 0, 0}], 
 (eps^2*Sqrt[4 - x1]*x1*(eps*G[b, {0, 0, 1, 1, 1, 2, 0, 0, 0}] - 
    G[b, {0, 0, 1, 2, 1, 2, 0, -1, 0}]))/Sqrt[-x1], 
 eps^3*(-x1 + x2)*G[b, {0, 0, 1, 1, 0, 2, 1, 0, 0}], 
 eps^3*x3*G[b, {0, 0, 1, 0, 1, 2, 1, 0, 0}], 
 eps^3*(x2 - x3)*G[b, {0, 0, 0, 1, 1, 2, 1, 0, 0}], 
 eps^2*(x2 - x3)*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}], 
 (eps^2*Sqrt[4 - x2]*(-(x3*(4*x2 + x3*(-4*x2 + x3))*
      G[b, {0, 0, 0, 0, 1, 2, 2, 0, 0}]) + 
    2*eps*(2*x2*(x2 + x3) - x3*(2*x2^2 - 3*x2*x3 + x3^2))*
     G[b, {0, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    4*((x2 - x3)*x3^2*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] + 
      x2*(x2 - x2*x3 + x3^2)*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}])))/
  (4*Sqrt[-x2]*(x3*(-2*x2 + x3) + 2*(x2 + x3))), 
 -(eps^3*(-1 + 2*eps)*x1*G[b, {1, 1, 1, 1, 0, 1, 0, 0, 0}]), 
 eps^3*x1*(-x1 + x2)*G[b, {1, 2, 1, 1, 0, 0, 1, 0, 0}], 
 eps^4*(-x1 + x2)*G[b, {1, 1, 1, 0, 0, 1, 1, 0, 0}], 
 eps^4*(-x1 + x2)*G[b, {1, 1, 0, 1, 0, 1, 1, 0, 0}], 
 (eps^2*(-2*(4 - x2)*(2*x1^2 - 3*x1*x2 + x2^2)*
     G[b, {0, 0, 0, 2, 0, 2, 1, 0, 0}] + (4 - x2)*(2*x1^2 - 3*x1*x2 + x2^2)*
     G[b, {0, 1, 0, 0, 0, 2, 2, 0, 0}] + 
    12*x1^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    12*x1*x2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    3*x1^2*x2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    3*x1*x2^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    16*x1^2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}] + 
    8*x1*x2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}] + 
    4*x1^2*x2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}] - 
    8*x2^2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}] - 
    6*x1*x2^2*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}] + 
    2*x2^3*G[b, {0, 2, 0, 0, 0, 2, 1, 0, 0}] - 
    24*eps*x1^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    48*eps*x1*x2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    14*eps*x1^2*x2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    24*eps*x2^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    24*eps*x1*x2^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    10*eps*x2^3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    16*x1^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    32*x1*x2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    4*x1^2*x2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    16*x2^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    8*x1*x2^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    4*x2^3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    16*x1^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    16*x1*x2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    32*x1^2*x2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    4*x1^3*x2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x2^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    12*x1*x2^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    8*x1^2*x2^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    4*x2^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    4*x1*x2^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    32*eps*x1^2*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] + 
    8*eps*x1^3*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] - 
    48*eps*x1*x2*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] - 
    36*eps*x1^2*x2*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] + 
    16*eps*x2^2*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] + 
    40*eps*x1*x2^2*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] - 
    12*eps*x2^3*G[b, {1, 1, 0, 0, 0, 2, 1, 0, 0}] - 
    16*eps^2*x1^2*x2*G[b, {1, 1, 0, 1, 0, 1, 1, 0, 0}] + 
    24*eps^2*x1*x2^2*G[b, {1, 1, 0, 1, 0, 1, 1, 0, 0}] - 
    8*eps^2*x2^3*G[b, {1, 1, 0, 1, 0, 1, 1, 0, 0}] + 
    16*eps*x1^3*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] - 
    8*eps*x1^2*x2*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] - 
    4*eps*x1^3*x2*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] - 
    16*eps*x1*x2^2*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] + 
    2*eps*x1^2*x2^2*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] + 
    8*eps*x2^3*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] + 
    4*eps*x1*x2^3*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] - 
    2*eps*x2^4*G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}] + 
    8*x1^3*G[b, {1, 1, 0, 1, 0, 2, 1, 0, 0}] - 
    12*x1^2*x2*G[b, {1, 1, 0, 1, 0, 2, 1, 0, 0}] + 
    4*x1*x2^2*G[b, {1, 1, 0, 1, 0, 2, 1, 0, 0}] - 
    32*x1^2*G[b, {1, 2, 0, 0, 0, 2, 1, 0, -1}] - 
    8*x1^3*G[b, {1, 2, 0, 0, 0, 2, 1, 0, -1}] + 
    16*x1*x2*G[b, {1, 2, 0, 0, 0, 2, 1, 0, -1}] + 
    12*x1^2*x2*G[b, {1, 2, 0, 0, 0, 2, 1, 0, -1}] - 
    4*x1*x2^2*G[b, {1, 2, 0, 0, 0, 2, 1, 0, -1}] + 
    32*x1^3*G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}] - 
    48*x1^2*x2*G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}] - 
    8*x1^3*x2*G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}] + 
    16*x1*x2^2*G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}] + 
    12*x1^2*x2^2*G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}] - 
    4*x1*x2^3*G[b, {1, 2, 0, 2, 0, 0, 1, 0, 0}]))/
  (4*(-2*x1 + x2)*(-x1 + x2)), eps^3*Sqrt[4 - x2]*Sqrt[-x2]*(-x1 + x2)*
  G[b, {1, 1, 0, 1, 0, 1, 2, 0, 0}], eps^3*x1*Sqrt[4 - x3]*Sqrt[-x3]*
  G[b, {1, 1, 0, 0, 1, 2, 1, 0, 0}], 
 eps^3*x1*(G[b, {1, 1, 0, 0, 1, 2, 1, 0, -1}] + 
   x3*G[b, {1, 1, 0, 0, 1, 2, 1, 0, 0}]), 
 eps^4*(x1 + x3)*G[b, {1, 0, 0, 1, 1, 1, 1, 0, 0}], 
 eps^3*Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*(-x1 + x2 - x3) + x1*x3]*
  G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}], 
 (eps^2*((-2*x1 + x2)*x3*(x2*x3 - 2*(x1 + x3))*(4*x2 + x3*(-4*x2 + x3))*
     G[b, {0, 0, 0, 0, 1, 2, 2, 0, 0}] + 2*eps*(-2*x1 + x2)*
     (-(x2*x3) + 2*(x1 + x3))*(2*x2*(x2 + x3) - x3*(2*x2^2 - 3*x2*x3 + x3^2))*
     G[b, {0, 0, 0, 1, 1, 2, 1, 0, 0}] + 16*x1^2*x2*x3^2*
     G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] - 8*x1*x2^2*x3^2*
     G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] - 16*x1^2*x3^3*
     G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] + 24*x1*x2*x3^3*
     G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] - 
    8*x2^2*x3^3*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] - 
    8*x1*x2^2*x3^3*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] + 
    4*x2^3*x3^3*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] - 
    16*x1*x3^4*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] + 
    8*x2*x3^4*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] + 
    8*x1*x2*x3^4*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] - 
    4*x2^2*x3^4*G[b, {0, 0, 0, 1, 1, 3, 1, 0, 0}] + 
    16*x1^2*x2^2*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    8*x1*x2^3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    16*x1*x2^2*x3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    16*x1^2*x2^2*x3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    8*x2^3*x3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    4*x2^4*x3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    16*x1^2*x2*x3^2*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    24*x1*x2^2*x3^2*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    8*x2^3*x3^2*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    8*x1*x2^3*x3^2*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    4*x2^4*x3^2*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    16*x1*x2*x3^3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    8*x2^2*x3^3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    8*x1*x2^2*x3^3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] + 
    4*x2^3*x3^3*G[b, {0, 0, 0, 2, 1, 2, 1, -1, 0}] - 
    12*x1^2*x2^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    12*x1^2*x2*x3*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    12*x1*x2^2*x3*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    12*x1^2*x2^2*x3*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    6*x1*x2^3*x3*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    12*x1*x2*x3^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    6*x1^2*x2*x3^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    18*x1*x2^2*x3^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    6*x1*x2^3*x3^2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] - 
    6*x1*x2*x3^3*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    3*x1*x2^2*x3^3*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    24*eps*x1^2*x2^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    24*eps*x1*x2^3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    24*eps*x1^2*x2*x3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    24*eps*x1^2*x2^2*x3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    24*eps*x2^3*x3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    12*eps*x1*x2^3*x3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    12*eps*x2^4*x3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    24*eps*x1*x2*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    12*eps*x1^2*x2*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    24*eps*x2^2*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    48*eps*x1*x2^2*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    36*eps*x2^3*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    12*eps*x1*x2^3*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    12*eps*x2^4*x3^2*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    12*eps*x1*x2*x3^3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    12*eps*x2^2*x3^3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    6*eps*x1*x2^2*x3^3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] + 
    6*eps*x2^3*x3^3*G[b, {1, 0, 0, 1, 0, 2, 1, 0, 0}] - 
    16*x1^2*x2^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    16*x1*x2^3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    16*x1^2*x2*x3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    16*x1^2*x2^2*x3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    16*x2^3*x3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    8*x1*x2^3*x3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    8*x2^4*x3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    16*x1*x2*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    8*x1^2*x2*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    16*x2^2*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    32*x1*x2^2*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    24*x2^3*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    8*x1*x2^3*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    8*x2^4*x3^2*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    8*x1*x2*x3^3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    8*x2^2*x3^3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    4*x1*x2^2*x3^3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] - 
    4*x2^3*x3^3*G[b, {1, 0, 0, 1, 0, 3, 1, 0, 0}] + 
    16*eps*x1^2*x2^2*x3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    8*eps*x1*x2^3*x3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    16*eps*x1^2*x2*x3^2*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    8*eps*x1*x2^2*x3^2*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    24*eps*x1^2*x2^2*x3^2*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    8*eps*x2^3*x3^2*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    12*eps*x1*x2^3*x3^2*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    16*eps*x1*x2*x3^3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    8*eps*x2^2*x3^3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    16*eps*x1*x2^2*x3^3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    8*eps*x1^2*x2^2*x3^3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    8*eps*x2^3*x3^3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    4*eps*x1*x2^3*x3^3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    8*eps*x1*x2*x3^4*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    4*eps*x1^2*x2*x3^4*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    4*eps*x2^2*x3^4*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    2*eps*x1*x2^2*x3^4*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
    16*x1^3*x2^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x1*x2^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    16*x1^2*x2^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x1^3*x2*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x1*x2^2*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    16*x1^3*x2^2*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x2^3*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    32*x1*x2^3*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x1^2*x2^3*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    8*x2^4*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x1*x2^4*x3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x1^2*x2*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x1^3*x2*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*x2^2*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    8*x1*x2^2*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    32*x1^2*x2^2*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    24*x2^3*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    24*x1*x2^3*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x1^2*x2^3*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x2^4*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    8*x1*x2^4*x3^2*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x1^2*x2*x3^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    8*x2^2*x3^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    8*x1*x2^2*x3^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    4*x1^2*x2^2*x3^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] - 
    4*x2^3*x3^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    4*x1*x2^3*x3^3*G[b, {1, 0, 0, 2, 0, 2, 1, 0, 0}] + 
    16*eps*x1^3*x2^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    8*eps*x1^2*x2^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    16*eps*x1^3*x2*x3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    24*eps*x1^2*x2^2*x3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    16*eps*x1^3*x2^2*x3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    16*eps*x1*x2^3*x3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    8*eps*x1^2*x2^3*x3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    8*eps*x1*x2^4*x3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    32*eps*x1^2*x2*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    8*eps*x1^3*x2*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    52*eps*x1^2*x2^2*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    8*eps*x2^3*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    24*eps*x1*x2^3*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    16*eps*x1^2*x2^3*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    8*eps*x1*x2^4*x3^2*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    16*eps*x1*x2*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    16*eps*x1^2*x2*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    8*eps*x2^2*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    24*eps*x1*x2^2*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    8*eps*x1^2*x2^2*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    8*eps*x2^3*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    4*eps*x1*x2^3*x3^3*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] + 
    8*eps*x1*x2*x3^4*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}] - 
    4*eps*x2^2*x3^4*G[b, {1, 0, 0, 2, 1, 1, 1, 0, 0}]))/
  (4*x2*(-2*x1 + x2)*x3*((2*x2 - x3)*x3 - 2*(x2 + x3))), 
 eps^3*Sqrt[(-x1 + x2)^2 + x1^2*x3^2 - 2*x1*x3*(x1 - x2 + 2*x3)]*
  G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}], eps^2*Sqrt[-x1]*Sqrt[-x3]*
  Sqrt[4*(-x1 + x2 - x3) + x1*x3]*(-(eps*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}]) + 
   G[b, {0, 0, 1, 1, 1, 3, 1, 0, 0}]), eps^3*(-x1 + x2)*
  (G[b, {0, 0, 1, 1, 1, 2, 1, -1, 0}] - G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}]), 
 -(eps^4*Sqrt[4 - x1]*Sqrt[-x1]*(x1 - x2)*G[b, {1, 1, 1, 1, 0, 1, 1, 0, 0}]), 
 eps^4*(-x1 + x2 - x3)*G[b, {0, 1, 1, 0, 1, 1, 1, 0, 0}], 
 eps^3*Sqrt[x1*x3*(4*(-x1 + x2 - x3) + x1*x3)]*
  G[b, {0, 1, 1, 0, 1, 2, 1, 0, 0}], 
 eps^4*x1*x3*G[b, {1, 1, 1, 0, 1, 1, 1, 0, 0}], 
 eps^4*x1*(x2 - x3)*G[b, {1, 1, 0, 1, 1, 1, 1, 0, 0}], 
 eps^3*x1*Sqrt[1 - 4/x2]*x2*(G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
   2*G[b, {1, 1, 0, 0, 1, 2, 1, 0, 0}] + 
   (-x2 + x3)*G[b, {1, 1, 0, 1, 1, 1, 2, 0, 0}]), 
 -(eps^4*x1*x3*Sqrt[(x1*(4*(-x1 + x2 - x3) + x1*x3))/x3]*
   G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0}]), eps^4*x1*(-x1 + x2)*
  G[b, {1, 1, 1, 1, 1, 1, 1, -1, 0}], 
 (eps^2*Sqrt[(-4 + x1)*x1]*
   (2*eps*(x2 - 2*x3)*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] - 
    2*(x2 - 2*x3)*G[b, {0, 0, 1, 1, 1, 3, 1, 0, 0}] + 
    eps*((-x2 + x3)*G[b, {0, 1, 1, 0, 1, 2, 1, 0, 0}] + 
      x3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] + 
      2*eps*x1*(G[b, {1, 1, 1, 1, 1, 1, 1, 0, -1}] + 
        x3*G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0}]))))/2, 
 (eps^2*(2*eps*(x1 - x2)*x2*G[b, {0, 0, 1, 1, 0, 2, 1, 0, 0}] + 
    4*eps*x2*(-x1 + x2)*G[b, {0, 0, 1, 1, 1, 2, 1, -1, 0}] + 
    4*eps*x1*x2*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] + 
    2*eps*x1^2*x2*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] - 
    4*eps*x2^2*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] - 
    2*eps*x1*x2^2*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] - 
    4*eps*x1^2*x3*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] + 
    4*eps*x1*x2*x3*G[b, {0, 0, 1, 1, 1, 2, 1, 0, 0}] - 
    2*x1^2*x2*G[b, {0, 0, 1, 1, 1, 3, 1, 0, 0}] + 
    2*x1*x2^2*G[b, {0, 0, 1, 1, 1, 3, 1, 0, 0}] + 
    4*x1^2*x3*G[b, {0, 0, 1, 1, 1, 3, 1, 0, 0}] - 
    4*x1*x2*x3*G[b, {0, 0, 1, 1, 1, 3, 1, 0, 0}] + 
    x2^2*G[b, {0, 1, 0, 0, 0, 2, 2, 0, 0}] + 
    2*eps*x1*x2*G[b, {0, 1, 1, 0, 0, 2, 1, 0, 0}] - 
    2*eps*x2^2*G[b, {0, 1, 1, 0, 0, 2, 1, 0, 0}] + 
    4*eps^2*x1^2*G[b, {0, 1, 1, 0, 1, 1, 1, 0, 0}] - 
    4*eps^2*x1*x2*G[b, {0, 1, 1, 0, 1, 1, 1, 0, 0}] - 
    eps*x1^2*x2*G[b, {0, 1, 1, 0, 1, 2, 1, 0, 0}] + 
    eps*x1*x2^2*G[b, {0, 1, 1, 0, 1, 2, 1, 0, 0}] + 
    eps*x1^2*x3*G[b, {0, 1, 1, 0, 1, 2, 1, 0, 0}] - 
    eps*x1*x2*x3*G[b, {0, 1, 1, 0, 1, 2, 1, 0, 0}] - 
    x1*x2*G[b, {0, 1, 2, 0, 0, 2, 0, 0, 0}] + 
    4*eps^2*x1^2*G[b, {1, 0, 0, 1, 1, 1, 1, 0, 0}] - 
    4*eps^2*x1*x2*G[b, {1, 0, 0, 1, 1, 1, 1, 0, 0}] + 
    eps*x1^2*x3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    eps*x1*x2*x3*G[b, {1, 0, 0, 1, 1, 2, 1, 0, 0}] - 
    4*eps^2*x1*x2*G[b, {1, 1, 0, 1, 0, 1, 1, 0, 0}] + 
    4*eps^2*x2^2*G[b, {1, 1, 0, 1, 0, 1, 1, 0, 0}] + 
    4*eps^2*x1^2*G[b, {1, 1, 1, 1, 0, 1, 0, 0, 0}] - 
    4*eps^2*x1*x2*G[b, {1, 1, 1, 1, 0, 1, 0, 0, 0}] - 
    2*eps^2*x1^3*G[b, {1, 1, 1, 1, 0, 1, 1, 0, 0}] + 
    4*eps^2*x1^2*x2*G[b, {1, 1, 1, 1, 0, 1, 1, 0, 0}] - 
    2*eps^2*x1*x2^2*G[b, {1, 1, 1, 1, 0, 1, 1, 0, 0}] - 
    4*eps^2*x1^2*G[b, {1, 1, 1, 1, 1, 1, 1, -1, -1}] + 
    4*eps^2*x1*x2*G[b, {1, 1, 1, 1, 1, 1, 1, -1, -1}] + 
    4*eps^2*x1^3*G[b, {1, 1, 1, 1, 1, 1, 1, -1, 0}] - 
    8*eps^2*x1^2*x2*G[b, {1, 1, 1, 1, 1, 1, 1, -1, 0}] + 
    4*eps^2*x1*x2^2*G[b, {1, 1, 1, 1, 1, 1, 1, -1, 0}] + 
    2*eps^2*x1^3*G[b, {1, 1, 1, 1, 1, 1, 1, 0, -1}] - 
    2*eps^2*x1^2*x2*G[b, {1, 1, 1, 1, 1, 1, 1, 0, -1}] + 
    2*eps^2*x1^3*x3*G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0}] - 
    2*eps^2*x1^2*x2*x3*G[b, {1, 1, 1, 1, 1, 1, 1, 0, 0}] + 
    4*eps*x1^2*x3*G[b, {1, 2, 1, 1, 0, 0, 1, 0, 0}] - 
    4*eps*x1*x2*x3*G[b, {1, 2, 1, 1, 0, 0, 1, 0, 0}]))/(-x1 + x2)}


==> ancillary/basis_g3Hc.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Basis integrals for Family C, c.f. appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{eps^2*G[c,{0,0,0,0,2,2,0,0,0}], eps^2*x3*G[c,{0,0,0,1,0,2,2,0,0}], eps^2*x3*G[c,{0,0,0,1,2,2,0,0,0}], (eps^2*Sqrt[4-x3]*Sqrt[-x3]*G[c,{0,0,0,1,2,2,0,0,0}])/2+eps^2*Sqrt[4-x3]*Sqrt[-x3]*G[c,{0,0,0,2,1,2,0,0,0}], eps^2*x2*G[c,{0,0,2,0,2,0,1,0,0}], eps^2*Sqrt[4-x2]*Sqrt[-x2]*G[c,{0,0,1,0,2,0,2,0,0}]+(eps^2*Sqrt[4-x2]*Sqrt[-x2]*G[c,{0,0,2,0,2,0,1,0,0}])/2,eps^2*Sqrt[4-x2]*Sqrt[-x2]*G[c,{0,0,1,0,2,2,0,0,0}], eps^2*x2*G[c,{0,1,0,0,0,2,2,0,0}], eps^2*x1*G[c,{1,0,2,0,2,0,0,0,0}], (eps^2*Sqrt[4-x1]*Sqrt[-x1]*G[c,{1,0,2,0,2,0,0,0,0}])/2+eps^2*Sqrt[4-x1]*Sqrt[-x1]*G[c,{2,0,1,0,2,0,0,0,0}], eps^2*x1*G[c,{1,2,0,0,0,2,0,0,0}], eps^2*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{0,0,1,1,0,2,2,0,0}], eps^3*x2*G[c,{0,0,1,1,2,0,1,0,0}]-eps^3*x3*G[c,{0,0,1,1,2,0,1,0,0}], (eps^2*x3*Sqrt[4-x2+x3]*G[c,{0,-1,1,1,2,0,2,0,0}])/Sqrt[-x2+x3]-(eps^2*x2*Sqrt[4-x2+x3]*G[c,{0,0,1,0,2,0,2,0,0}])/Sqrt[-x2+x3]+(eps^3*x2*Sqrt[4-x2+x3]*G[c,{0,0,1,1,2,0,1,0,0}])/Sqrt[-x2+x3]-(eps^3*x3*Sqrt[4-x2+x3]*G[c,{0,0,1,1,2,0,1,0,0}])/Sqrt[-x2+x3], eps^3*x2*G[c,{0,0,1,1,2,1,0,0,0}]-eps^3*x3*G[c,{0,0,1,1,2,1,0,0,0}], eps^2*x2*G[c,{0,0,1,1,3,1,0,0,0}]-eps^2*x3*G[c,{0,0,1,1,3,1,0,0,0}], (-3*eps^2*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{0,0,0,1,2,2,0,0,0}])/(4*(x2-2*x3))-(3*eps^3*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{0,0,1,1,2,1,0,0,0}])/(2*(x2-2*x3))+(3*eps^3*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(2*(x2-2*x3))+(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)-(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x2*x3*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)+(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x3^2*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)+(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{0,0,1,1,3,1,0,0,0}])/(x2-2*x3)-(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{0,0,1,1,3,1,0,0,0}])/(x2-2*x3), eps^2*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{0,1,1,0,0,2,2,0,0}], -(eps^3*x1*G[c,{1,0,1,0,2,1,0,0,0}])+eps^3*x2*G[c,{1,0,1,0,2,1,0,0,0}], -(eps^2*x1*G[c,{1,0,1,0,3,1,0,0,0}])+eps^2*x2*G[c,{1,0,1,0,3,1,0,0,0}], (3*eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,0,1,0,2,1,0,0,0}])/(2*(-2*x1+x2))-(3*eps^3*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{1,0,1,0,2,1,0,0,0}])/(2*(-2*x1+x2))-(eps^2*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,0,1,0,3,1,0,0,0}])/(-2*x1+x2)+(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{1,0,1,0,3,1,0,0,0}])/(-2*x1+x2)-(3*eps^2*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,0,2,0,2,0,0,0,0}])/(4*(-2*x1+x2))+(eps^2*x1^2*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)+(eps^2*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)-(eps^2*x1*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2), -(eps^3*x1*G[c,{1,1,0,0,2,1,0,0,0}])+eps^3*x2*G[c,{1,1,0,0,2,1,0,0,0}], -((eps^2*Sqrt[4+x1-x2]*x2*G[c,{0,2,0,0,2,1,0,0,0}])/Sqrt[x1-x2])-(eps^3*x1*Sqrt[4+x1-x2]*G[c,{1,1,0,0,2,1,0,0,0}])/Sqrt[x1-x2]+(eps^3*Sqrt[4+x1-x2]*x2*G[c,{1,1,0,0,2,1,0,0,0}])/Sqrt[x1-x2]+(eps^2*x1*Sqrt[4+x1-x2]*G[c,{1,2,0,0,2,1,-1,0,0}])/Sqrt[x1-x2], eps^2*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,2,1,0,0,2,0,0,0}], eps^4*x2*G[c,{0,0,1,1,1,1,1,0,0}]-eps^4*x3*G[c,{0,0,1,1,1,1,1,0,0}], (4*eps^2*x3*G[c,{0,-1,1,1,2,0,2,0,0}])/(x2-x3)-(eps^2*x2*x3*G[c,{0,-1,1,1,2,0,2,0,0}])/(x2-x3)+(eps^2*x3^2*G[c,{0,-1,1,1,2,0,2,0,0}])/(x2-x3)-(3*eps^2*x3*G[c,{0,0,0,1,2,2,0,0,0}])/(x2-2*x3)+(3*eps^2*x2*x3*G[c,{0,0,0,1,2,2,0,0,0}])/(4*(x2-2*x3))-(2*eps^2*x2*G[c,{0,0,1,0,2,0,2,0,0}])/(x2-x3)+(eps^2*x2^2*G[c,{0,0,1,0,2,0,2,0,0}])/(2*(x2-x3))-(2*eps^2*x3*G[c,{0,0,1,0,2,0,2,0,0}])/(x2-x3)-(eps^2*x2*x3*G[c,{0,0,1,0,2,0,2,0,0}])/(2*(x2-x3))-2*eps^2*G[c,{0,0,1,0,2,2,0,0,0}]+(eps^2*x2*G[c,{0,0,1,0,2,2,0,0,0}])/2+4*eps^2*x3*G[c,{0,0,1,1,0,2,2,0,0}]-eps^2*x2*x3*G[c,{0,0,1,1,0,2,2,0,0}]-2*eps^4*x2*G[c,{0,0,1,1,1,1,1,0,0}]+4*eps^3*G[c,{0,0,1,1,2,0,1,0,0}]-3*eps^3*x2*G[c,{0,0,1,1,2,0,1,0,0}]+eps^3*x3*G[c,{0,0,1,1,2,0,1,0,0}]-(6*eps^3*x2*G[c,{0,0,1,1,2,1,0,0,0}])/(x2-2*x3)+(5*eps^3*x2^2*G[c,{0,0,1,1,2,1,0,0,0}])/(2*(x2-2*x3))+(6*eps^3*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(x2-2*x3)-(7*eps^3*x2*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(2*(x2-2*x3))+eps^2*x3*G[c,{0,0,1,1,2,1,1,0,0}]+(4*eps^2*x2*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)-(eps^2*x2^2*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)-(4*eps^2*x2*x3*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)+(eps^2*x2^2*x3*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)+(4*eps^2*x3^2*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)-(eps^2*x2*x3^2*G[c,{0,0,1,1,2,2,0,0,0}])/(x2-2*x3)+(4*eps^2*x2*G[c,{0,0,1,1,3,1,0,0,0}])/(x2-2*x3)-(eps^2*x2^2*G[c,{0,0,1,1,3,1,0,0,0}])/(x2-2*x3)-(4*eps^2*x3*G[c,{0,0,1,1,3,1,0,0,0}])/(x2-2*x3)+(eps^2*x2*x3*G[c,{0,0,1,1,3,1,0,0,0}])/(x2-2*x3)+eps^2*G[c,{0,0,2,0,2,0,1,0,0}]-(eps^2*x2*G[c,{0,0,2,0,2,0,1,0,0}])/4+2*eps^3*x2*G[c,{0,0,2,1,1,1,1,0,0}]-(eps^3*x2^2*G[c,{0,0,2,1,1,1,1,0,0}])/2+2*eps^3*x3*G[c,{0,0,2,1,1,1,1,0,0}]-(eps^3*x2*x3*G[c,{0,0,2,1,1,1,1,0,0}])/2,eps^3*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{0,0,2,1,1,1,1,0,0}]-eps^3*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{0,0,2,1,1,1,1,0,0}], eps^3*x2*G[c,{0,1,1,0,1,1,1,0,0}]-2*eps^4*x2*G[c,{0,1,1,0,1,1,1,0,0}], eps^3*Sqrt[4-x1]*Sqrt[-x1]*x3*G[c,{1,0,1,1,2,0,1,0,0}], eps^3*x3*G[c,{1,-1,1,1,2,0,1,0,0}]+eps^3*x1*x3*G[c,{1,0,1,1,2,0,1,0,0}], eps^4*x1*G[c,{1,0,1,1,1,1,0,0,0}]+eps^4*x3*G[c,{1,0,1,1,1,1,0,0,0}], eps^3*Sqrt[-x1]*Sqrt[-x3]*Sqrt[-4*x1+4*x2-4*x3+x1*x3]*G[c,{1,0,1,1,2,1,0,0,0}], (2*eps^2*x1*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2+2*x3-2*x2*x3+x3^2)+(2*eps^2*x3*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2+2*x3-2*x2*x3+x3^2)-(2*eps^2*x1*x3*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2+2*x3-2*x2*x3+x3^2)-(eps^2*x2*x3*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2+2*x3-2*x2*x3+x3^2)-(2*eps^2*x3^2*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2+2*x3-2*x2*x3+x3^2)+(eps^2*x1*x3^2*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2*(2*x2+2*x3-2*x2*x3+x3^2))+(eps^2*x2*x3^2*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2+2*x3-2*x2*x3+x3^2)-(eps^2*x3^3*G[c,{0,0,0,1,2,2,0,0,0}])/(4*(2*x2+2*x3-2*x2*x3+x3^2))+(eps^2*x3^3*G[c,{0,0,0,1,2,2,0,0,0}])/(2*x2*(2*x2+2*x3-2*x2*x3+x3^2))+(2*eps^3*x1*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(2*eps^3*x2*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(2*eps^3*x1*x2*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(eps^3*x2^2*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(2*eps^3*x1*x2*G[c,{0,0,1,1,2,1,0,0,0}])/(x3*(-2*x2-2*x3+2*x2*x3-x3^2))+(2*eps^3*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(3*eps^3*x1*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(3*eps^3*x2*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(eps^3*x2^2*x3*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(3*eps^3*x3^2*G[c,{0,0,1,1,2,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(eps^3*x1*x3^2*G[c,{0,0,1,1,2,1,0,0,0}])/(x2*(-2*x2-2*x3+2*x2*x3-x3^2))-(3*eps^3*x2*x3^2*G[c,{0,0,1,1,2,1,0,0,0}])/(2*(-2*x2-2*x3+2*x2*x3-x3^2))+(eps^3*x3^3*G[c,{0,0,1,1,2,1,0,0,0}])/(2*(-2*x2-2*x3+2*x2*x3-x3^2))-(eps^3*x3^3*G[c,{0,0,1,1,2,1,0,0,0}])/(x2*(-2*x2-2*x3+2*x2*x3-x3^2))-(2*eps^2*x1*x3*G[c,{0,0,1,1,3,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(2*eps^2*x3^2*G[c,{0,0,1,1,3,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(2*eps^2*x1*x3^2*G[c,{0,0,1,1,3,1,0,0,0}])/(x2*(-2*x2-2*x3+2*x2*x3-x3^2))+(eps^2*x2*x3^2*G[c,{0,0,1,1,3,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(eps^2*x3^3*G[c,{0,0,1,1,3,1,0,0,0}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(2*eps^2*x3^3*G[c,{0,0,1,1,3,1,0,0,0}])/(x2*(-2*x2-2*x3+2*x2*x3-x3^2))-(2*eps^2*x2*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(2*eps^2*x1*x2*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(eps^2*x2^2*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(2*eps^2*x1*x2*G[c,{0,0,2,1,2,1,0,0,-1}])/(x3*(-2*x2-2*x3+2*x2*x3-x3^2))-(2*eps^2*x1*x3*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(2*eps^2*x2*x3*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(eps^2*x2^2*x3*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(2*eps^2*x3^2*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)+(eps^2*x2*x3^2*G[c,{0,0,2,1,2,1,0,0,-1}])/(-2*x2-2*x3+2*x2*x3-x3^2)-(3*eps^3*x1*G[c,{1,0,1,0,2,1,0,0,0}])/(-2*x1+x2)+(3*eps^3*x2*G[c,{1,0,1,0,2,1,0,0,0}])/(-2*x1+x2)+(3*eps^3*x1*x2*G[c,{1,0,1,0,2,1,0,0,0}])/(2*(-2*x1+x2))-(3*eps^3*x2^2*G[c,{1,0,1,0,2,1,0,0,0}])/(2*(-2*x1+x2))-(3*eps^3*x1^2*G[c,{1,0,1,0,2,1,0,0,0}])/((-2*x1+x2)*x3)+(3*eps^3*x1*x2*G[c,{1,0,1,0,2,1,0,0,0}])/((-2*x1+x2)*x3)+(2*eps^2*x1*G[c,{1,0,1,0,3,1,0,0,0}])/(-2*x1+x2)-(2*eps^2*x2*G[c,{1,0,1,0,3,1,0,0,0}])/(-2*x1+x2)-(eps^2*x1*x2*G[c,{1,0,1,0,3,1,0,0,0}])/(-2*x1+x2)+(eps^2*x2^2*G[c,{1,0,1,0,3,1,0,0,0}])/(-2*x1+x2)+(2*eps^2*x1^2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*x3)-(2*eps^2*x1*x2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*x3)+eps^3*x1*G[c,{1,0,1,1,2,1,0,0,0}]+eps^3*x3*G[c,{1,0,1,1,2,1,0,0,0}]-(eps^3*x1*x3*G[c,{1,0,1,1,2,1,0,0,0}])/2+(3*eps^2*x1*G[c,{1,0,2,0,2,0,0,0,0}])/(2*(-2*x1+x2))-(3*eps^2*x1*x2*G[c,{1,0,2,0,2,0,0,0,0}])/(4*(-2*x1+x2))+(3*eps^2*x1^2*G[c,{1,0,2,0,2,0,0,0,0}])/(2*(-2*x1+x2)*x3)-(2*eps^2*x1^2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)-(2*eps^2*x2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)+(2*eps^2*x1*x2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)+(eps^2*x1^2*x2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)+(eps^2*x2^2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)-(eps^2*x1*x2^2*G[c,{1,0,2,0,2,1,0,0,0}])/(-2*x1+x2)-(2*eps^2*x1^3*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*x3)-(2*eps^2*x1*x2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*x3)+(2*eps^2*x1^2*x2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*x3)+2*eps^3*x1*G[c,{1,0,2,1,1,1,0,0,0}]-eps^3*x1*x2*G[c,{1,0,2,1,1,1,0,0,0}]+(eps^3*x1^2*G[c,{1,0,2,1,1,1,0,0,0}])/x3+eps^3*x3*G[c,{1,0,2,1,1,1,0,0,0}], eps^3*x1*x3*G[c,{1,1,0,1,0,2,1,0,0}], eps^3*x1*Sqrt[4-x3]*Sqrt[-x3]*G[c,{1,1,0,1,2,1,0,0,0}], eps^3*x1*G[c,{1,1,0,1,2,1,-1,0,0}]+eps^3*x1*x3*G[c,{1,1,0,1,2,1,0,0,0}], -(eps^4*x1*G[c,{1,1,1,0,1,1,0,0,0}])+eps^4*x2*G[c,{1,1,1,0,1,1,0,0,0}], (-4*eps^2*x1^2*G[c,{0,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(6*eps^2*x1*x2*G[c,{0,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^2*x1^2*x2*G[c,{0,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^2*x2^2*G[c,{0,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1*x2^2*G[c,{0,0,2,0,2,1,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(eps^2*x2^3*G[c,{0,0,2,0,2,1,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(2*eps^2*x1^2*G[c,{0,1,0,0,2,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1*x2*G[c,{0,1,0,0,2,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^2*x1^2*x2*G[c,{0,1,0,0,2,2,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(eps^2*x2^2*G[c,{0,1,0,0,2,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(3*eps^2*x1*x2^2*G[c,{0,1,0,0,2,2,0,0,0}])/(4*(-2*x1+x2)*(-x1+x2))-(eps^2*x2^3*G[c,{0,1,0,0,2,2,0,0,0}])/(4*(-2*x1+x2)*(-x1+x2))+(4*eps^2*x1^2*G[c,{0,2,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(2*eps^2*x1*x2*G[c,{0,2,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^2*x1^2*x2*G[c,{0,2,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^2*x2^2*G[c,{0,2,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1*x2^2*G[c,{0,2,0,0,2,1,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(eps^2*x2^3*G[c,{0,2,0,0,2,1,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))-(6*eps^3*x1^2*G[c,{1,0,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(12*eps^3*x1*x2*G[c,{1,0,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(7*eps^3*x1^2*x2*G[c,{1,0,1,0,2,1,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))-(6*eps^3*x2^2*G[c,{1,0,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(6*eps^3*x1*x2^2*G[c,{1,0,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(5*eps^3*x2^3*G[c,{1,0,1,0,2,1,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(4*eps^2*x1^2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(8*eps^2*x1*x2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^2*x1^2*x2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(4*eps^2*x2^2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(2*eps^2*x1*x2^2*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^2*x2^3*G[c,{1,0,1,0,3,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(3*eps^2*x1^2*G[c,{1,0,2,0,2,0,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1*x2*G[c,{1,0,2,0,2,0,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1^2*x2*G[c,{1,0,2,0,2,0,0,0,0}])/(4*(-2*x1+x2)*(-x1+x2))+(3*eps^2*x1*x2^2*G[c,{1,0,2,0,2,0,0,0,0}])/(4*(-2*x1+x2)*(-x1+x2))-(4*eps^2*x1^3*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(4*eps^2*x1*x2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(8*eps^2*x1^2*x2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^2*x1^3*x2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(4*eps^2*x2^2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1*x2^2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^2*x1^2*x2^2*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^2*x2^3*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^2*x1*x2^3*G[c,{1,0,2,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(8*eps^3*x1^2*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(2*eps^3*x1^3*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(12*eps^3*x1*x2*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(9*eps^3*x1^2*x2*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(4*eps^3*x2^2*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(10*eps^3*x1*x2^2*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^3*x2^3*G[c,{1,1,0,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(4*eps^4*x1^2*x2*G[c,{1,1,1,0,1,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(6*eps^4*x1*x2^2*G[c,{1,1,1,0,1,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^4*x2^3*G[c,{1,1,1,0,1,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(4*eps^3*x1^3*G[c,{1,1,1,0,1,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^3*x1^2*x2*G[c,{1,1,1,0,1,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^3*x1^3*x2*G[c,{1,1,1,0,1,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(4*eps^3*x1*x2^2*G[c,{1,1,1,0,1,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^3*x1^2*x2^2*G[c,{1,1,1,0,1,2,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(2*eps^3*x2^3*G[c,{1,1,1,0,1,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^3*x1*x2^3*G[c,{1,1,1,0,1,2,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^3*x2^4*G[c,{1,1,1,0,1,2,0,0,0}])/(2*(-2*x1+x2)*(-x1+x2))+(2*eps^2*x1^3*G[c,{1,1,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(3*eps^2*x1^2*x2*G[c,{1,1,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(eps^2*x1*x2^2*G[c,{1,1,1,0,2,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(8*eps^2*x1^2*G[c,{1,2,0,0,2,1,-1,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^2*x1^3*G[c,{1,2,0,0,2,1,-1,0,0}])/((-2*x1+x2)*(-x1+x2))+(4*eps^2*x1*x2*G[c,{1,2,0,0,2,1,-1,0,0}])/((-2*x1+x2)*(-x1+x2))+(3*eps^2*x1^2*x2*G[c,{1,2,0,0,2,1,-1,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^2*x1*x2^2*G[c,{1,2,0,0,2,1,-1,0,0}])/((-2*x1+x2)*(-x1+x2))+(8*eps^2*x1^3*G[c,{1,2,2,0,0,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(12*eps^2*x1^2*x2*G[c,{1,2,2,0,0,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(2*eps^2*x1^3*x2*G[c,{1,2,2,0,0,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(4*eps^2*x1*x2^2*G[c,{1,2,2,0,0,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))+(3*eps^2*x1^2*x2^2*G[c,{1,2,2,0,0,1,0,0,0}])/((-2*x1+x2)*(-x1+x2))-(eps^2*x1*x2^3*G[c,{1,2,2,0,0,1,0,0,0}])/((-2*x1+x2)*(-x1+x2)), -(eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,1,1,0,1,2,0,0,0}])+eps^3*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{1,1,1,0,1,2,0,0,0}], -(eps^4*x1*x3*G[c,{1,0,1,1,1,1,1,0,0}])+eps^4*x2*x3*G[c,{1,0,1,1,1,1,1,0,0}], 2*eps^3*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{1,0,1,1,2,0,1,0,0}]-eps^3*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{1,0,1,1,2,1,0,0,0}]-eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{1,0,2,1,1,1,1,0,0}]+eps^3*Sqrt[4-x2]*Sqrt[-x2]*x2*x3*G[c,{1,0,2,1,1,1,1,0,0}], eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{1,1,1,1,0,2,1,0,0}], eps^4*x1*x2*G[c,{1,1,1,1,1,1,0,0,0}]-eps^4*x1*x3*G[c,{1,1,1,1,1,1,0,0,0}], -(eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,0,1,1,2,1,0,0,0}])+2*eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*G[c,{1,1,0,1,2,1,0,0,0}]+eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*x2*G[c,{1,1,1,1,1,2,0,0,0}]-eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*x3*G[c,{1,1,1,1,1,2,0,0,0}], eps^4*x2*x3*G[c,{1,0,1,1,1,1,1,0,0}]+eps^4*x1*x2*G[c,{1,1,1,1,1,1,0,0,0}]+eps^4*x1*x2*x3*G[c,{1,1,1,1,1,1,1,0,0}]}


==> ancillary/basis_g3Hd.txt <==
(* Ancillary file for "Two-loop planar master integrals for Higgs$\to 3$ partons with full heavy-quark mass dependence" *)
(* R. Bonciani, V. Del Duca, H. Frellesvig, J. M. Henn, F. Moriello, and V. A. Smirnov *)
(* Basis integrals for Family D, c.f. appendix A *)
(* Dimensionless Mandelstam variables xi are defined in eq. (2.5) *)
{eps^2*G[d,{0,0,0,0,0,0,2,0,2}], -(eps^2*Sqrt[4-x3]*Sqrt[-x3]*G[d,{0,0,0,0,0,0,1,2,2}]), -(eps^2*Sqrt[4-x1]*Sqrt[-x1]*G[d,{0,0,2,1,0,0,0,0,2}]), -(eps^2*Sqrt[4-x2]*Sqrt[-x2]*G[d,{0,1,2,0,0,0,0,0,2}]), eps^3*(-x2+x3)*G[d,{0,0,0,1,0,0,1,1,2}], eps^3*x3*G[d,{0,0,1,0,0,0,1,1,2}], eps^3*x1*G[d,{0,0,1,1,0,0,0,1,2}], eps^3*(x1-x2)*G[d,{0,0,1,1,0,0,1,0,2}], eps^2*Sqrt[4-x2]*Sqrt[-x2]*Sqrt[4-x3]*Sqrt[-x3]*G[d,{0,1,0,0,0,0,1,2,2}], eps^2*(-4+x2)*x2*G[d,{0,1,0,1,0,0,2,0,2}], eps^2*Sqrt[4-x1]*Sqrt[-x1]*Sqrt[4-x2]*Sqrt[-x2]*G[d,{0,1,1,2,0,0,0,0,2}], -(eps^3*Sqrt[-x1]*Sqrt[-x3]*Sqrt[4*(-x1+x2-x3)+x1*x3]*G[d,{0,0,1,1,0,0,1,1,2}]), eps^3*Sqrt[4-x2]*Sqrt[-x2]*(x2-x3)*G[d,{0,1,0,1,0,0,1,1,2}], eps^3*Sqrt[4-x2]*Sqrt[-x2]*x3*G[d,{0,1,1,0,0,0,1,1,2}], eps^3*x1*Sqrt[4-x2]*Sqrt[-x2]*G[d,{0,1,1,1,0,0,0,1,2}], eps^3*Sqrt[4-x2]*Sqrt[-x2]*(-x1+x2)*G[d,{0,1,1,1,0,0,1,0,2}], eps^3*Sqrt[-x1]*Sqrt[4-x2]*Sqrt[-x2]*Sqrt[-x3]*Sqrt[4*(-x1+x2-x3)+x1*x3]*G[d,{0,1,1,1,0,0,1,1,2}]}

